Zipf-Mandelbrot Scaling in Korean Court Music: Universal Patterns in Music

Zipf's law, originally discovered in natural language and later generalized to the Zipf-Mandelbrot law, describes a power-law relationship between the frequency of a Zipfian element and its rank. Due to the semantic characteristics of this law, it has also been observed in musical data. However, most such studies have focused on Western music, and its applicability to non-Western music remains not well investigated. We analyzed 43 Korean court music pieces called Jeong-ak, spanning several centuries and written in the traditional Korean musical notation Jeongganbo. These pieces were transcribed into Western staff notation, and musical data such as pitch and duration were extracted. Using pitch, duration, and their paired combinations as Zipfian units, we found that Korean music also fits the Zipf-Mandelbrot law to a high degree, particularly for the paired pitch-duration unit. Korean music has evolved collectively over long periods, smoothing idiosyncratic variations and producing forms that are widely understandable among people. This collective evolution appears to have played a significant role in shaping the characteristics that lead to the satisfaction of Zipf-Mandelbrot law. Our findings provide additional evidence that Zipf-Mandelbrot scaling in musical data is universal across cultures. We further show that the joint distribution of two independent Zipfian data sets follows the Zipf-Mandelbrot law; in this sense, our result does not merely extend Zipf's law but deepens our understanding of how scaling laws behave under composition and interaction, offering a more unified perspective on rank-based statistical regularities.

==> tables/R2_norm_matrix.csv <==
s_true,0.5,1.0,1.5,2.0,2.5,3.0,3.5,4.0
0.5,0.9989743147305644,0.9994080199744609,0.9997098360432636,0.9998337405355273,0.9998933746137832,0.9999261347583677,0.999945930615899,0.9999587635835897
1.0,,0.998586385059977,0.9989317712463204,0.9992970221150194,0.9995243131385473,0.9996628893245035,0.9997509340551883,0.9998095207472862
1.5,,,0.9989610823853688,0.9992553684384969,0.999485896257575,0.9996367359750721,0.9997346330500962,0.9997999250478391
2.0,,,,0.9994584851287158,0.999633384629667,0.9997535495729191,0.9998318981768557,0.9998799517423667
2.5,,,,,0.9997762198146739,0.9998591120556308,0.9999058514251938,0.9999340587268244
3.0,,,,,,0.9999131797701414,0.9999431786606223,0.9999609969355254
3.5,,,,,,,0.9999635720649132,0.9999754818859686
4.0,,,,,,,,0.9999838164314813


==> tables/R2_raw_matrix.csv <==
s_true,0.5,1.0,1.5,2.0,2.5,3.0,3.5,4.0
0.5,0.9629689528261953,0.9953864400466547,0.9984520590359628,0.9992424404505854,0.999553877473311,0.9997069731651341,0.9997931726535666,0.999846380439738
1.0,,0.9987424321061613,0.9991294925265133,0.9994553008086963,0.9996424928260075,0.999751723608625,0.999819202009739,0.999863228425694
1.5,,,0.9993242784651929,0.9995779296259507,0.9997301115691983,0.9998178805343559,0.9998709065428281,0.9999047018195457
2.0,,,,0.9997426722398879,0.9998390332143969,0.9998935085851239,0.9999258503539793,0.9999461528146512
2.5,,,,,0.9999008731967293,0.9999352443229269,0.9999555085050227,0.9999681412016693
3.0,,,,,,0.9999582670433798,0.9999717394669664,0.9999800599750995
3.5,,,,,,,0.9999811470026514,0.9999868963047219
4.0,,,,,,,,0.9999910283257195


==> tables/instrument_results.csv <==
scope,instrument,token,fit,A,q,s,R2,Rmax,band_lo,band_hi,Songs,T,fig
instrument,Geomungo,pd,raw,7433.615009547985,31.77359691763198,2.9947585392376723,0.9935682300983336,184,12,21,30,7330,figures_debugged/fit_results_inst/00_Geomungo_pd_ZM_raw.png
instrument,Geomungo,pd,norm,1.0,33.752881795111534,3.146603657030907,0.9935029072831868,184,12,20,30,7330,figures_debugged/fit_results_inst/00_Geomungo_pd_ZM_norm.png
instrument,Piri,pd,raw,13894.548250648142,77.050180058671,4.450773196717946,0.9959226312255769,289,17,28,46,14012,figures_debugged/fit_results_inst/01_Piri_pd_ZM_raw.png
instrument,Piri,pd,norm,1.0,73.20464196152466,4.256954991816153,0.9959014106515989,289,17,28,46,14012,figures_debugged/fit_results_inst/01_Piri_pd_ZM_norm.png
instrument,Gayageum,pd,raw,7807.928686430174,42.09011519339491,3.795608261629348,0.9910034905958102,158,12,19,30,7708,figures_debugged/fit_results_inst/02_Gayageum_pd_ZM_raw.png
instrument,Gayageum,pd,norm,1.0,45.33049134364805,4.042093911226933,0.9909454398558397,158,12,19,30,7708,figures_debugged/fit_results_inst/02_Gayageum_pd_ZM_norm.png
instrument,Song,pd,raw,912.6776312003549,76.27492428234157,3.058013666032744,0.943204587175188,166,28,49,3,904,figures_debugged/fit_results_inst/03_Song_pd_ZM_raw.png
instrument,Song,pd,norm,1.0,80.22083338501017,3.193595039867884,0.9431307955297001,166,27,48,3,904,figures_debugged/fit_results_inst/03_Song_pd_ZM_norm.png
instrument,Daegeum,pd,raw,20522.660016924645,61.867367080806616,2.855405928851129,0.9937745997996053,387,25,44,46,19985,figures_debugged/fit_results_inst/04_Daegeum_pd_ZM_raw.png
instrument,Daegeum,pd,norm,1.0,69.22899449488281,3.129128484556362,0.993541808317859,387,24,43,46,19985,figures_debugged/fit_results_inst/04_Daegeum_pd_ZM_norm.png
instrument,Haegeum,pd,raw,13011.304177103855,56.68839400379867,3.891419664357131,0.9968848154145837,236,15,25,46,12972,figures_debugged/fit_results_inst/05_Haegeum_pd_ZM_raw.png
instrument,Haegeum,pd,norm,1.0,57.586213091019545,3.944678157532919,0.9968818752542447,236,15,25,46,12972,figures_debugged/fit_results_inst/05_Haegeum_pd_ZM_norm.png
instrument,Ajaeng,pd,raw,2940.585855989457,2.3426962936219504,1.1154518807344618,0.9644762681088762,121,6,121,15,2731,figures_debugged/fit_results_inst/06_Ajaeng_pd_ZM_raw.png
instrument,Ajaeng,pd,norm,1.0,2.785993069249252,1.2171152380915784,0.9623314056225629,121,6,121,15,2731,figures_debugged/fit_results_inst/06_Ajaeng_pd_ZM_norm.png


==> tables/instrument_results_backup.csv <==
scope,instrument,token,fit,A,q,s,R2,Rmax,band_lo,band_hi,fig
instrument,Geomungo,pd,raw,7103.698567533392,32.508404117200314,3.0776598063150185,0.9927512233070296,184,12,20,figures/fit_results/00_Geomungo_pd_ZM_raw.png
instrument,Geomungo,pd,norm,1.0,34.21137163254078,3.2094515836217528,0.992707660577531,184,12,20,figures/fit_results/00_Geomungo_pd_ZM_norm.png
instrument,Piri,pd,raw,13198.264668538402,76.04037645341829,4.406071837630661,0.9963926277391743,287,17,28,figures/fit_results/01_Piri_pd_ZM_raw.png
instrument,Piri,pd,norm,1.0,72.30447299906515,4.217460994453592,0.9963716498362505,287,17,28,figures/fit_results/01_Piri_pd_ZM_norm.png
instrument,Gayageum,pd,raw,7452.602296935782,44.25475461270801,3.980544165454184,0.9914227205550465,158,12,19,figures/fit_results/02_Gayageum_pd_ZM_raw.png
instrument,Gayageum,pd,norm,1.0,46.97112424375177,4.188210607558337,0.9913887358164127,158,12,18,figures/fit_results/02_Gayageum_pd_ZM_norm.png
instrument,Song,pd,raw,912.6776312003549,76.27492428234157,3.058013666032744,0.943204587175188,166,28,49,figures/fit_results/03_Song_pd_ZM_raw.png
instrument,Song,pd,norm,1.0,80.22083338501017,3.193595039867884,0.9431307955297001,166,27,48,figures/fit_results/03_Song_pd_ZM_norm.png
instrument,Daegeum,pd,raw,20522.660016924645,61.867367080806616,2.855405928851129,0.9937745997996053,387,25,44,figures/fit_results/04_Daegeum_pd_ZM_raw.png
instrument,Daegeum,pd,norm,1.0,69.22899449488281,3.129128484556362,0.993541808317859,387,24,43,figures/fit_results/04_Daegeum_pd_ZM_norm.png
instrument,Haegeum,pd,raw,13011.304177103855,56.68839400379867,3.891419664357131,0.9968848154145837,236,15,25,figures/fit_results/05_Haegeum_pd_ZM_raw.png
instrument,Haegeum,pd,norm,1.0,57.586213091019545,3.944678157532919,0.9968818752542447,236,15,25,figures/fit_results/05_Haegeum_pd_ZM_norm.png
instrument,Ajaeng,pd,raw,2940.585855989457,2.3426962936219504,1.1154518807344618,0.9644762681088762,121,6,121,figures/fit_results/06_Ajaeng_pd_ZM_raw.png
instrument,Ajaeng,pd,norm,1.0,2.785993069249252,1.2171152380915784,0.9623314056225629,121,6,121,figures/fit_results/06_Ajaeng_pd_ZM_norm.png


==> tables/instrument_results_error.csv <==
scope,instrument,token,fit,A,q,s,R2,Rmax,band_lo,band_hi,Songs,T,fig
instrument,Geomungo,pd,raw,6735.556527,394.2393378,19.99998445,0.992558926,209,17,25,29,7022,figures_1205/fit_results/00_Geomungo_pd_ZM_raw.png
instrument,Geomungo,pd,norm,1,174.4920585,9.164921943,0.991971066,209,17,26,29,7022,figures_1205/fit_results/00_Geomungo_pd_ZM_norm.png
instrument,Piri,pd,raw,14703.46944,27.73134512,1.890143707,0.987789312,354,21,48,47,14029,figures_1205/fit_results/01_Piri_pd_ZM_raw.png
instrument,Piri,pd,norm,1,31.9849313,2.09558939,0.987041035,354,20,42,47,14029,figures_1205/fit_results/01_Piri_pd_ZM_norm.png
instrument,Gayageum,pd,raw,7276.97785,70.06540697,5.073210347,0.991054966,181,14,21,29,7379,figures_1205/fit_results/02_Gayageum_pd_ZM_raw.png
instrument,Gayageum,pd,norm,1,63.43755823,4.648199779,0.990990458,181,14,22,29,7379,figures_1205/fit_results/02_Gayageum_pd_ZM_norm.png
instrument,Voice,pd,raw,907.5465985,245.229289,8.009996552,0.947369139,151,28,43,3,904,figures_1205/fit_results/03_Song_pd_ZM_raw.png
instrument,Voice,pd,norm,1,257.2315011,8.381537845,0.947356448,151,28,42,3,904,figures_1205/fit_results/03_Song_pd_ZM_norm.png
instrument,Daegeum,pd,raw,21775.96238,71.42325364,2.488039277,0.993851942,501,34,66,48,21127,figures_1205/fit_results/04_Daegeum_pd_ZM_raw.png
instrument,Daegeum,pd,norm,1,79.50385575,2.713263752,0.993518483,501,34,63,48,21127,figures_1205/fit_results/04_Daegeum_pd_ZM_norm.png
instrument,Haegeum,pd,raw,14400.8684,24.50904266,1.894385491,0.984659261,313,18,42,48,13694,figures_1205/fit_results/05_Haegeum_pd_ZM_raw.png
instrument,Haegeum,pd,norm,1,28.58847852,2.117125191,0.983802821,313,18,37,48,13694,figures_1205/fit_results/05_Haegeum_pd_ZM_norm.png
instrument,Ajaeng,pd,raw,3311.389688,33.47860241,2.7412726,0.995650779,169,14,26,17,3258,figures_1205/fit_results/06_Ajaeng_pd_ZM_raw.png
instrument,Ajaeng,pd,norm,1,35.70248336,2.89033905,0.995539506,169,14,25,17,3258,figures_1205/fit_results/06_Ajaeng_pd_ZM_norm.png


==> tables/per_file_piece_results.csv <==
index,song,piece,instrument,token,fit,A,q,s,R2,Rmax,band_lo,band_hi,fig,path
0,Jajin 02 Yeomyangchun_parts(0807)_musicxml,Jajin 02 Yeomyangchun_Daegeum_part(0807),Daegeum,pd,norm,1.0,404.33789844265726,19.99978459421122,0.9754438301700379,84,17.0,25.0,figures/per_pieces/0000__Jajin_02_Yeomyangchun_parts_0807__musicxml__Jajin_02_Yeomyangchun_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 02 Yeomyangchun_parts(0807)_musicxml/Jajin 02 Yeomyangchun_Daegeum_part(0807).musicxml.xml
1,Jajin 02 Yeomyangchun_parts(0807)_musicxml,Jajin 02 Yeomyangchun_Ajaeng_part(0807),Ajaeng,pd,norm,1.0,10.902898907309483,2.863468611316376,0.9844227856772213,32,5.0,7.0,figures/per_pieces/0001__Jajin_02_Yeomyangchun_parts_0807__musicxml__Jajin_02_Yeomyangchun_Ajaeng_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 02 Yeomyangchun_parts(0807)_musicxml/Jajin 02 Yeomyangchun_Ajaeng_part(0807).musicxml.xml
2,Jajin 02 Yeomyangchun_parts(0807)_musicxml,Jajin 02 Yeomyangchun_Piri_part(0807) Piri,Piri,pd,norm,1.0,11.961385991110147,1.6742527947188568,0.9739540092120506,62,11.0,30.0,figures/per_pieces/0002__Jajin_02_Yeomyangchun_parts_0807__musicxml__Jajin_02_Yeomyangchun_Piri_part_0807_Piri_pd_ZM_norm.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 02 Yeomyangchun_parts(0807)_musicxml/Jajin 02 Yeomyangchun_Piri_part(0807) Piri.musicxml.xml
3,Jajin 02 Yeomyangchun_parts(0807)_musicxml,Jajin 02 Yeomyangchun_Haegeum_part(0807),Haegeum,pd,norm,1.0,41.56021252648982,3.7214104365752463,0.9797482408195377,53,12.0,19.0,figures/per_pieces/0003__Jajin_02_Yeomyangchun_parts_0807__musicxml__Jajin_02_Yeomyangchun_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 02 Yeomyangchun_parts(0807)_musicxml/Jajin 02 Yeomyangchun_Haegeum_part(0807).musicxml.xml
4,Jajin 03 Suryongeum_parts(0807)_musicxml,Jajin 03 Suryongeum_Piri_part(0807),Piri,pd,norm,1.0,8.33945262323262,1.7940393838424555,0.9695267569999136,44,7.0,16.0,figures/per_pieces/0004__Jajin_03_Suryongeum_parts_0807__musicxml__Jajin_03_Suryongeum_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 03 Suryongeum_parts(0807)_musicxml/Jajin 03 Suryongeum_Piri_part(0807).musicxml.xml
5,Jajin 03 Suryongeum_parts(0807)_musicxml,jajin 03 Suryongeum_Ajaeng_part(0807),Ajaeng,pd,norm,1.0,8.593947944828898,4.2857264895190905,0.9862067469475845,18,2.0,3.0,figures/per_pieces/0005__Jajin_03_Suryongeum_parts_0807__musicxml__jajin_03_Suryongeum_Ajaeng_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 03 Suryongeum_parts(0807)_musicxml/jajin 03 Suryongeum_Ajaeng_part(0807).musicxml.xml
6,Jajin 03 Suryongeum_parts(0807)_musicxml,Jajin 03 Suryongeum_Haegeum_part(0807),Haegeum,pd,norm,1.0,11.14225840765809,2.290937543441135,0.9845976699281913,38,6.0,12.0,figures/per_pieces/0006__Jajin_03_Suryongeum_parts_0807__musicxml__Jajin_03_Suryongeum_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 03 Suryongeum_parts(0807)_musicxml/Jajin 03 Suryongeum_Haegeum_part(0807).musicxml.xml
7,Jajin 03 Suryongeum_parts(0807)_musicxml,Jajin 03 Suryongeum_Daegeum_part(0807),Daegeum,pd,norm,1.0,21.379946833035596,2.7791988769681892,0.9760688918239881,53,9.0,16.0,figures/per_pieces/0007__Jajin_03_Suryongeum_parts_0807__musicxml__Jajin_03_Suryongeum_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 03 Suryongeum_parts(0807)_musicxml/Jajin 03 Suryongeum_Daegeum_part(0807).musicxml.xml
8,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,Jajin 01 Gyeongpungnyeon_Haegeum_part(0807),Haegeum,pd,norm,1.0,3.2638853199805165,1.2200045223756812,0.9837851723181529,64,7.0,64.0,figures/per_pieces/0008__Jajin_01_Gyeongpungnyeon_parts_0807__musicxml__Jajin_01_Gyeongpungnyeon_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml/Jajin 01 Gyeongpungnyeon_Haegeum_part(0807).musicxml.xml
9,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,Jajin 01 Gyeongpungnyeon_Ajaeng_part(0807),Ajaeng,pd,norm,1.0,6.821671770509991,1.772931436238373,0.9905309422294682,41,6.0,14.0,figures/per_pieces/0009__Jajin_01_Gyeongpungnyeon_parts_0807__musicxml__Jajin_01_Gyeongpungnyeon_Ajaeng_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml/Jajin 01 Gyeongpungnyeon_Ajaeng_part(0807).musicxml.xml
10,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,Jajin 01 Gyeongpungnyeon_Piri_part(0807),Piri,pd,norm,1.0,0.04864023545709053,0.75630610857213,0.974450390939398,70,,,figures/per_pieces/0010__Jajin_01_Gyeongpungnyeon_parts_0807__musicxml__Jajin_01_Gyeongpungnyeon_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml/Jajin 01 Gyeongpungnyeon_Piri_part(0807).musicxml.xml
11,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,Jajin 01 Gyeongpungnyeon_Daegeum_part(0807),Daegeum,pd,norm,1.0,0.7121928628636806,0.8209058413095579,0.9694286030675262,87,28.0,87.0,figures/per_pieces/0011__Jajin_01_Gyeongpungnyeon_parts_0807__musicxml__Jajin_01_Gyeongpungnyeon_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml/Jajin 01 Gyeongpungnyeon_Daegeum_part(0807).musicxml.xml
12,05 Ch-Gunak_parts(0722)_musicxml,05 Ch-Gunak_Piri_part(0722),Piri,pd,norm,1.0,1.379443408723494,0.9793086551076682,0.9545178601355088,51,7.0,51.0,figures/per_pieces/0012__05_Ch-Gunak_parts_0722__musicxml__05_Ch-Gunak_Piri_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/05 Ch-Gunak_parts(0722)_musicxml/05 Ch-Gunak_Piri_part(0722).musicxml.xml
13,05 Ch-Gunak_parts(0722)_musicxml,05 Ch-Gunak_Haegeum_part(0722),Haegeum,pd,norm,1.0,3.7790027587976716,1.2852238793456086,0.9670450557176216,48,7.0,48.0,figures/per_pieces/0013__05_Ch-Gunak_parts_0722__musicxml__05_Ch-Gunak_Haegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/05 Ch-Gunak_parts(0722)_musicxml/05 Ch-Gunak_Haegeum_part(0722).musicxml.xml
14,05 Ch-Gunak_parts(0722)_musicxml,05 Ch-Gunak_Daegeum_part(0722),Daegeum,pd,norm,1.0,2.2260578903440935,0.8769329390703965,0.9221500569789333,62,24.0,62.0,figures/per_pieces/0014__05_Ch-Gunak_parts_0722__musicxml__05_Ch-Gunak_Daegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/05 Ch-Gunak_parts(0722)_musicxml/05 Ch-Gunak_Daegeum_part(0722).musicxml.xml
15,05 Ch-Gunak_parts(0722)_musicxml,05 Ch-Gunak_Ajaeng_part(0722) ,Ajaeng,pd,norm,1.0,31.620279258956437,5.4446755717263775,0.9801120883932404,24,6.0,8.0,figures/per_pieces/0015__05_Ch-Gunak_parts_0722__musicxml__05_Ch-Gunak_Ajaeng_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/05 Ch-Gunak_parts(0722)_musicxml/05 Ch-Gunak_Ajaeng_part(0722) .musicxml.xml
16,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,04 Ch-Byeorujotaryeong_Haegeum_part(0722),Haegeum,pd,norm,1.0,71.51886591474764,8.331489620091729,0.9824680928153169,36,8.0,12.0,figures/per_pieces/0016__04_Ch-Byeorujotaryeong__parts_0722__musicxml__04_Ch-Byeorujotaryeong_Haegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/04 Ch-Byeorujotaryeong__parts(0722)_musicxml/04 Ch-Byeorujotaryeong_Haegeum_part(0722).musicxml.xml
17,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,04 Ch-Byeorujotaryeong_Piri_part(0722),Piri,pd,norm,1.0,245.6549998573734,19.999999984884106,0.9841724839108906,49,11.0,15.0,figures/per_pieces/0017__04_Ch-Byeorujotaryeong__parts_0722__musicxml__04_Ch-Byeorujotaryeong_Piri_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/04 Ch-Byeorujotaryeong__parts(0722)_musicxml/04 Ch-Byeorujotaryeong_Piri_part(0722).musicxml.xml
18,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,04 Ch-Byeorujotaryeong_Daegeum_part(0722),Daegeum,pd,norm,1.0,347.65733177469247,19.999999999753626,0.980621621347154,62,15.0,22.0,figures/per_pieces/0018__04_Ch-Byeorujotaryeong__parts_0722__musicxml__04_Ch-Byeorujotaryeong_Daegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/04 Ch-Byeorujotaryeong__parts(0722)_musicxml/04 Ch-Byeorujotaryeong_Daegeum_part(0722).musicxml.xml
19,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,04 Ch-Byeorujotaryeong_Ajaeng_part(0722),Ajaeng,pd,norm,1.0,161.5612817443698,19.999999999999996,0.9864848517858233,25,7.0,10.0,figures/per_pieces/0019__04_Ch-Byeorujotaryeong__parts_0722__musicxml__04_Ch-Byeorujotaryeong_Ajaeng_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/04 Ch-Byeorujotaryeong__parts(0722)_musicxml/04 Ch-Byeorujotaryeong_Ajaeng_part(0722).musicxml.xml
20,01 Ch-Manpajeongsik_parts(0722)_musicxml,01 Ch-Manpajeongsik_Geomungo part(0722),Geomungo,pd,norm,1.0,139.45169625964505,19.99999971182845,0.9925023856605368,32,6.0,8.0,figures/per_pieces/0020__01_Ch-Manpajeongsik_parts_0722__musicxml__01_Ch-Manpajeongsik_Geomungo_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/01 Ch-Manpajeongsik_parts(0722)_musicxml/01 Ch-Manpajeongsik_Geomungo part(0722).musicxml.xml
21,01 Ch-Manpajeongsik_parts(0722)_musicxml,01 Ch-Manpajeongsik_Piri_part(0722),Piri,pd,norm,1.0,22.639697016746496,2.802224847859007,0.9742711235376382,48,10.0,16.0,figures/per_pieces/0021__01_Ch-Manpajeongsik_parts_0722__musicxml__01_Ch-Manpajeongsik_Piri_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/01 Ch-Manpajeongsik_parts(0722)_musicxml/01 Ch-Manpajeongsik_Piri_part(0722).musicxml.xml
22,01 Ch-Manpajeongsik_parts(0722)_musicxml,01 Ch-Manpajeongsik_Haegeum_part(0722),Haegeum,pd,norm,1.0,12.448432612596331,2.1290646825617063,0.9730210583669309,41,8.0,16.0,figures/per_pieces/0022__01_Ch-Manpajeongsik_parts_0722__musicxml__01_Ch-Manpajeongsik_Haegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/01 Ch-Manpajeongsik_parts(0722)_musicxml/01 Ch-Manpajeongsik_Haegeum_part(0722).musicxml.xml
23,01 Ch-Manpajeongsik_parts(0722)_musicxml,01 Ch-Manpajeongsik_Gayageum part(0722),Gayageum,pd,norm,1.0,145.52377532251907,19.999999999999996,0.9887607502472511,39,7.0,9.0,figures/per_pieces/0023__01_Ch-Manpajeongsik_parts_0722__musicxml__01_Ch-Manpajeongsik_Gayageum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/01 Ch-Manpajeongsik_parts(0722)_musicxml/01 Ch-Manpajeongsik_Gayageum part(0722).musicxml.xml
24,01 Ch-Manpajeongsik_parts(0722)_musicxml,01 Ch-Manpajeongsik_Daegeum_part(0722),Daegeum,pd,norm,1.0,46.30453034514385,3.9906961133304213,0.9787751737603931,62,12.0,19.0,figures/per_pieces/0024__01_Ch-Manpajeongsik_parts_0722__musicxml__01_Ch-Manpajeongsik_Daegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/01 Ch-Manpajeongsik_parts(0722)_musicxml/01 Ch-Manpajeongsik_Daegeum_part(0722).musicxml.xml
25,02 Ch-Gilgunak_parts(0722)_musicxml,02 Ch-Gilgunak_Daegeum_part(0722),Daegeum,pd,norm,1.0,7.156846901089197,1.9021114846383402,0.9876725253737371,42,6.0,12.0,figures/per_pieces/0025__02_Ch-Gilgunak_parts_0722__musicxml__02_Ch-Gilgunak_Daegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/02 Ch-Gilgunak_parts(0722)_musicxml/02 Ch-Gilgunak_Daegeum_part(0722).musicxml.xml
26,02 Ch-Gilgunak_parts(0722)_musicxml,02 Ch-Gilgunak_Ajaeng_part(0722),Ajaeng,pd,norm,1.0,65.11702452138107,19.9999999995859,0.973238067549391,19,3.0,4.0,figures/per_pieces/0026__02_Ch-Gilgunak_parts_0722__musicxml__02_Ch-Gilgunak_Ajaeng_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/02 Ch-Gilgunak_parts(0722)_musicxml/02 Ch-Gilgunak_Ajaeng_part(0722).musicxml.xml
27,02 Ch-Gilgunak_parts(0722)_musicxml,02 Ch-Gilgunak_Haegeum_part(0722),Haegeum,pd,norm,1.0,14.97794008368204,3.21454937158201,0.9801352756042632,38,5.0,8.0,figures/per_pieces/0027__02_Ch-Gilgunak_parts_0722__musicxml__02_Ch-Gilgunak_Haegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/02 Ch-Gilgunak_parts(0722)_musicxml/02 Ch-Gilgunak_Haegeum_part(0722).musicxml.xml
28,02 Ch-Gilgunak_parts(0722)_musicxml,02 Ch-Gilgunak_Piri_part(0722),Piri,pd,norm,1.0,0.528989751517281,0.8252305689728078,0.9690213369118428,42,17.0,42.0,figures/per_pieces/0028__02_Ch-Gilgunak_parts_0722__musicxml__02_Ch-Gilgunak_Piri_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/02 Ch-Gilgunak_parts(0722)_musicxml/02 Ch-Gilgunak_Piri_part(0722).musicxml.xml
29,03 Ch-Giltaryeong_parts(0722)_musicxml,03 Ch-Giltaryeong_Haegeum_part(0722),Haegeum,pd,norm,1.0,11.412079191410848,2.762778733002249,0.9857177302734328,32,5.0,8.0,figures/per_pieces/0029__03_Ch-Giltaryeong_parts_0722__musicxml__03_Ch-Giltaryeong_Haegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/03 Ch-Giltaryeong_parts(0722)_musicxml/03 Ch-Giltaryeong_Haegeum_part(0722).musicxml.xml
30,03 Ch-Giltaryeong_parts(0722)_musicxml,03 Ch-Giltaryeong_Ajaeng_part(0722),Ajaeng,pd,norm,1.0,145.3442132940063,19.999999999999996,0.9582822222269344,19,7.0,9.0,figures/per_pieces/0030__03_Ch-Giltaryeong_parts_0722__musicxml__03_Ch-Giltaryeong_Ajaeng_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/03 Ch-Giltaryeong_parts(0722)_musicxml/03 Ch-Giltaryeong_Ajaeng_part(0722).musicxml.xml
31,03 Ch-Giltaryeong_parts(0722)_musicxml,03 Ch-Giltaryeong_Piri_part(0722),Piri,pd,norm,1.0,15.062737458952531,2.2471468757681348,0.9767688722039464,42,9.0,17.0,figures/per_pieces/0031__03_Ch-Giltaryeong_parts_0722__musicxml__03_Ch-Giltaryeong_Piri_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/03 Ch-Giltaryeong_parts(0722)_musicxml/03 Ch-Giltaryeong_Piri_part(0722).musicxml.xml
32,03 Ch-Giltaryeong_parts(0722)_musicxml,03 Ch-Giltaryeong_Daegeum_part(0722),Daegeum,pd,norm,1.0,26.852770031765946,2.848810415294746,0.9927346303412883,46,11.0,19.0,figures/per_pieces/0032__03_Ch-Giltaryeong_parts_0722__musicxml__03_Ch-Giltaryeong_Daegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/03 Ch-Giltaryeong_parts(0722)_musicxml/03 Ch-Giltaryeong_Daegeum_part(0722).musicxml.xml
33,03 Cheon-Ujogarakdodeuri_musicxml,03 Cheon-Ujogarakdodeuri_Gayageum_part(0807),Gayageum,pd,norm,1.0,151.64130570564149,19.999999906176278,0.9901382326891753,31,7.0,9.0,figures/per_pieces/0033__03_Cheon-Ujogarakdodeuri_musicxml__03_Cheon-Ujogarakdodeuri_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/03 Cheon-Ujogarakdodeuri_musicxml/03 Cheon-Ujogarakdodeuri_Gayageum_part(0807).musicxml.xml
34,03 Cheon-Ujogarakdodeuri_musicxml,03 Cheon-Ujogarakdodeuri_Daegeum_part(0807),Daegeum,pd,norm,1.0,384.32286422078937,19.9999914085672,0.9733748090821956,53,17.0,24.0,figures/per_pieces/0034__03_Cheon-Ujogarakdodeuri_musicxml__03_Cheon-Ujogarakdodeuri_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/03 Cheon-Ujogarakdodeuri_musicxml/03 Cheon-Ujogarakdodeuri_Daegeum_part(0807).musicxml.xml
35,03 Cheon-Ujogarakdodeuri_musicxml,03 Cheon-Ujogarakdodeuri_Piri_part(0807),Piri,pd,norm,1.0,167.72146463018225,19.999999998818918,0.9766325102511595,36,7.0,10.0,figures/per_pieces/0035__03_Cheon-Ujogarakdodeuri_musicxml__03_Cheon-Ujogarakdodeuri_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/03 Cheon-Ujogarakdodeuri_musicxml/03 Cheon-Ujogarakdodeuri_Piri_part(0807).musicxml.xml
36,03 Cheon-Ujogarakdodeuri_musicxml,03 Cheon-Ujogarakdodeuri_Geomungo_part(0807),Geomungo,pd,norm,1.0,160.77249254191383,19.9999999998151,0.9950448423217536,34,7.0,10.0,figures/per_pieces/0036__03_Cheon-Ujogarakdodeuri_musicxml__03_Cheon-Ujogarakdodeuri_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/03 Cheon-Ujogarakdodeuri_musicxml/03 Cheon-Ujogarakdodeuri_Geomungo_part(0807).musicxml.xml
37,03 Cheon-Ujogarakdodeuri_musicxml,03 Cheon-Ujogarakdodeuri_Haegeum_part(0807),Haegeum,pd,norm,1.0,170.26823607524537,19.99999767777117,0.9856258275372265,27,8.0,10.0,figures/per_pieces/0037__03_Cheon-Ujogarakdodeuri_musicxml__03_Cheon-Ujogarakdodeuri_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/03 Cheon-Ujogarakdodeuri_musicxml/03 Cheon-Ujogarakdodeuri_Haegeum_part(0807).musicxml.xml
38,02 Cheon-Yangcheongdodeuri_musicxml_1-6,1~6장_02 Cheon-Yangcheongdodeuri_Geomungo_part(0812)),02 Cheon-Yangcheongdodeuri_Geomungo,pd,norm,1.0,1.2687988569678291e-16,1.47935345851481,0.9881028576905586,10,,,figures/per_pieces/0038__02_Cheon-Yangcheongdodeuri_musicxml_1-6__1_6__02_Cheon-Yangcheongdodeuri_Geomungo_part_0812_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_1-6/1~6장_02 Cheon-Yangcheongdodeuri_Geomungo_part(0812)).musicxml.xml
39,02 Cheon-Yangcheongdodeuri_musicxml_1-6,1~6장_02 Cheon-Yangcheongdodeuri_Daegeum_part(0812),02 Cheon-Yangcheongdodeuri_Daegeum,pd,norm,1.0,199.34849434087974,19.99992863640738,0.9842281306718759,44,9.0,12.0,figures/per_pieces/0039__02_Cheon-Yangcheongdodeuri_musicxml_1-6__1_6__02_Cheon-Yangcheongdodeuri_Daegeum_part_0812_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_1-6/1~6장_02 Cheon-Yangcheongdodeuri_Daegeum_part(0812).musicxml.xml
40,02 Cheon-Yangcheongdodeuri_musicxml_1-6,1~6장_02 Cheon-Yangcheongdodeuri_Gayageum_part(0812),02 Cheon-Yangcheongdodeuri_Gayageum,pd,norm,1.0,61.39436020839257,13.235043340650577,0.9390967708587334,14,4.0,6.0,figures/per_pieces/0040__02_Cheon-Yangcheongdodeuri_musicxml_1-6__1_6__02_Cheon-Yangcheongdodeuri_Gayageum_part_0812_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_1-6/1~6장_02 Cheon-Yangcheongdodeuri_Gayageum_part(0812).musicxml.xml
41,02 Cheon-Yangcheongdodeuri_musicxml_1-6,1~6장_02 Cheon-Yangcheongdodeuri_Haegeum_part(0812),02 Cheon-Yangcheongdodeuri_Haegeum,pd,norm,1.0,22.484412746631595,6.382146744086273,0.9779250595655736,27,4.0,5.0,figures/per_pieces/0041__02_Cheon-Yangcheongdodeuri_musicxml_1-6__1_6__02_Cheon-Yangcheongdodeuri_Haegeum_part_0812_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_1-6/1~6장_02 Cheon-Yangcheongdodeuri_Haegeum_part(0812).musicxml.xml
42,02 Cheon-Yangcheongdodeuri_musicxml_1-6,1~6장_02 Cheon-Yangcheongdodeuri_Piri_part(0812),02 Cheon-Yangcheongdodeuri_Piri,pd,norm,1.0,76.13773617784067,12.769699181307457,0.983952174019599,34,6.0,7.0,figures/per_pieces/0042__02_Cheon-Yangcheongdodeuri_musicxml_1-6__1_6__02_Cheon-Yangcheongdodeuri_Piri_part_0812_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_1-6/1~6장_02 Cheon-Yangcheongdodeuri_Piri_part(0812).musicxml.xml
43,01 Cheon-Gyemyeongarakdodeuri_musicxml,01 Cheon-Gyemyeongarak_Geomungo_part(0807),Geomungo,pd,norm,1.0,60.63473688212691,8.459839804022437,0.976690918573613,33,7.0,10.0,figures/per_pieces/0043__01_Cheon-Gyemyeongarakdodeuri_musicxml__01_Cheon-Gyemyeongarak_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/01 Cheon-Gyemyeongarakdodeuri_musicxml/01 Cheon-Gyemyeongarak_Geomungo_part(0807).musicxml.xml
44,01 Cheon-Gyemyeongarakdodeuri_musicxml,01 Cheon-Gyemyeongarak_Haegeum_part(0807),Haegeum,pd,norm,1.0,3.162761691814354,1.5645279939148844,0.945639916244563,31,4.0,10.0,figures/per_pieces/0044__01_Cheon-Gyemyeongarakdodeuri_musicxml__01_Cheon-Gyemyeongarak_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/01 Cheon-Gyemyeongarakdodeuri_musicxml/01 Cheon-Gyemyeongarak_Haegeum_part(0807).musicxml.xml
45,01 Cheon-Gyemyeongarakdodeuri_musicxml,01 Cheon-Gyemyeongarak_Gayageum_part(0807),Gayageum,pd,norm,1.0,121.98135728508443,19.999999999999996,0.9856796963609805,25,6.0,7.0,figures/per_pieces/0045__01_Cheon-Gyemyeongarakdodeuri_musicxml__01_Cheon-Gyemyeongarak_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/01 Cheon-Gyemyeongarakdodeuri_musicxml/01 Cheon-Gyemyeongarak_Gayageum_part(0807).musicxml.xml
46,01 Cheon-Gyemyeongarakdodeuri_musicxml,01 Cheon-Gyemyeongarak_Piri_part(0807),Piri,pd,norm,1.0,2.2956615119598283,1.2597029358997112,0.9805663821117648,43,4.0,43.0,figures/per_pieces/0046__01_Cheon-Gyemyeongarakdodeuri_musicxml__01_Cheon-Gyemyeongarak_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/01 Cheon-Gyemyeongarakdodeuri_musicxml/01 Cheon-Gyemyeongarak_Piri_part(0807).musicxml.xml
47,01 Cheon-Gyemyeongarakdodeuri_musicxml,01 Cheon-Gyemyeongarak_Daegeum_part(0807),Daegeum,pd,norm,1.0,2.342982492540302,1.0030064714025944,0.9638284484153172,45,10.0,45.0,figures/per_pieces/0047__01_Cheon-Gyemyeongarakdodeuri_musicxml__01_Cheon-Gyemyeongarak_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/01 Cheon-Gyemyeongarakdodeuri_musicxml/01 Cheon-Gyemyeongarak_Daegeum_part(0807).musicxml.xml
48,02 Cheon-Yangcheongdodeuri_musicxml_7,7장_02 Cheon-Yangcheongdodeuri_Geomungo_part(0812),02 Cheon-Yangcheongdodeuri_Geomungo,pd,norm,1.0,140.67436383537307,19.99999999999998,0.9722585000543854,18,6.0,8.0,figures/per_pieces/0048__02_Cheon-Yangcheongdodeuri_musicxml_7__7__02_Cheon-Yangcheongdodeuri_Geomungo_part_0812_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_7/7장_02 Cheon-Yangcheongdodeuri_Geomungo_part(0812).musicxml.xml
49,02 Cheon-Yangcheongdodeuri_musicxml_7,7장_02 Cheon-Yangcheongdodeuri_Haegeum_part(0812),02 Cheon-Yangcheongdodeuri_Haegeum,pd,norm,1.0,68.72730704753617,9.434457431319053,0.9784450258635676,21,7.0,10.0,figures/per_pieces/0049__02_Cheon-Yangcheongdodeuri_musicxml_7__7__02_Cheon-Yangcheongdodeuri_Haegeum_part_0812_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_7/7장_02 Cheon-Yangcheongdodeuri_Haegeum_part(0812).musicxml.xml
50,02 Cheon-Yangcheongdodeuri_musicxml_7,7장_02 Cheon-Yangcheongdodeuri_Piri_part(0812),02 Cheon-Yangcheongdodeuri_Piri,pd,norm,1.0,139.38972788283863,9.685420418922812,0.959134867563624,35,13.0,19.0,figures/per_pieces/0050__02_Cheon-Yangcheongdodeuri_musicxml_7__7__02_Cheon-Yangcheongdodeuri_Piri_part_0812_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_7/7장_02 Cheon-Yangcheongdodeuri_Piri_part(0812).musicxml.xml
51,02 Cheon-Yangcheongdodeuri_musicxml_7,7장_02 Cheon-Yangcheongdodeuri_Daegeum_part(0812),02 Cheon-Yangcheongdodeuri_Daegeum,pd,norm,1.0,5.802209098829058,0.9814971725243099,0.9476069587830237,37,26.0,37.0,figures/per_pieces/0051__02_Cheon-Yangcheongdodeuri_musicxml_7__7__02_Cheon-Yangcheongdodeuri_Daegeum_part_0812_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_7/7장_02 Cheon-Yangcheongdodeuri_Daegeum_part(0812).musicxml.xml
52,02 Cheon-Yangcheongdodeuri_musicxml_7,7장_02 Cheon-Yangcheongdodeuri_Gayageum_part(0812),02 Cheon-Yangcheongdodeuri_Gayageum,pd,norm,1.0,157.06308091829055,19.999999999999996,0.9727751815181848,21,7.0,10.0,figures/per_pieces/0052__02_Cheon-Yangcheongdodeuri_musicxml_7__7__02_Cheon-Yangcheongdodeuri_Gayageum_part_0812_pd_ZM_norm.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_7/7장_02 Cheon-Yangcheongdodeuri_Gayageum_part(0812).musicxml.xml
53,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Geomungo_part(0807),Eonyak_Geomungo,pd,norm,1.0,4.226587395489157,1.3543137599662187,0.9834376320958091,44,7.0,32.0,figures/per_pieces/0053__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Geomungo_part(0807).musicxml.xml
54,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Haegeum_part(0807),Eonyak_Haegeum,pd,norm,1.0,1.9794308514388121,1.0888633281856597,0.9778988030342518,52,6.0,52.0,figures/per_pieces/0054__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Haegeum_part(0807).musicxml.xml
55,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Piri_part(0807),Eonyak_Piri,pd,norm,1.0,9.551540360785534,1.3187361780604212,0.935674002228342,63,15.0,63.0,figures/per_pieces/0055__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Piri_part(0807).musicxml.xml
56,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Song_part(0807),Eonyak_Song,pd,norm,1.0,51.35658444792262,3.4807486942629082,0.9935970668466956,80,16.0,27.0,figures/per_pieces/0056__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_Song_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Song_part(0807).musicxml.xml
57,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Gayageum_part(0807),Eonyak_Gayageum,pd,norm,1.0,12.075388957458214,2.2714110362731224,0.9866720919100676,43,7.0,13.0,figures/per_pieces/0057__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Gayageum_part(0807).musicxml.xml
58,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Daegeum_part(0807),Eonyak_Daegeum,pd,norm,1.0,22.331667444928854,2.0924278405116055,0.985349236180706,85,14.0,30.0,figures/per_pieces/0058__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Daegeum_part(0807).musicxml.xml
59,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Gayageum_part(0807),Chungseok_Gayageum,pd,norm,1.0,10.921779417908578,2.002915946669311,0.9868811724420082,47,8.0,16.0,figures/per_pieces/0059__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Gayageum_part(0807).musicxml.xml
60,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Piri_part(0807),Chungseok_Piri,pd,norm,1.0,11.75361138661962,1.6066523546044518,0.9716396459791032,69,12.0,34.0,figures/per_pieces/0060__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Piri_part(0807).musicxml.xml
61,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Song_part(0807),Chungseok_Song,pd,norm,1.0,26.603698661628417,2.0049091234991208,0.9804822043486812,77,18.0,39.0,figures/per_pieces/0061__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_Song_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Song_part(0807).musicxml.xml
62,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Daegeum_part(0807),Chungseok_Daegeum,pd,norm,1.0,8.730463399034775,1.3249899870889412,0.9686371388791117,88,14.0,83.0,figures/per_pieces/0062__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Daegeum_part(0807).musicxml.xml
63,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Haegeum_part(0807),Chungseok_Haegeum,pd,norm,1.0,13.047599940793257,2.065311597828166,0.9845914431344519,57,9.0,18.0,figures/per_pieces/0063__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Haegeum_part(0807).musicxml.xml
64,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Geomungo_part(0807),Chungseok_Geomungo,pd,norm,1.0,4.701181328704753,1.3446154994660022,0.9881075898288371,53,7.0,39.0,figures/per_pieces/0064__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Geomungo_part(0807).musicxml.xml
65,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,01 M Ga-ujo Chosudaeyeop_dongchang_Daegeum_part(0807),dongchang_Daegeum,pd,norm,1.0,7.607298887507881,1.4967586197215461,0.9914274988064168,73,9.0,30.0,figures/per_pieces/0065__01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml__01_M_Ga-ujo_Chosudaeyeop_dongchang_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml/01 M Ga-ujo Chosudaeyeop_dongchang_Daegeum_part(0807).musicxml.xml
66,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,01 M Ga-ujo Chosudaeyeop_dongchang_Haegeum_part(0807),dongchang_Haegeum,pd,norm,1.0,4.993049191347946,1.2752848274457234,0.9797547429094625,50,9.0,50.0,figures/per_pieces/0066__01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml__01_M_Ga-ujo_Chosudaeyeop_dongchang_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml/01 M Ga-ujo Chosudaeyeop_dongchang_Haegeum_part(0807).musicxml.xml
67,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,01 M Ga-ujo Chosudaeyeop_dongchang_Gayageum_part(0807),dongchang_Gayageum,pd,norm,1.0,6.48242269541578,1.4708513109787897,0.9810382464421681,36,8.0,28.0,figures/per_pieces/0067__01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml__01_M_Ga-ujo_Chosudaeyeop_dongchang_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml/01 M Ga-ujo Chosudaeyeop_dongchang_Gayageum_part(0807).musicxml.xml
68,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,01 M Ga-ujo Chosudaeyeop_dongchang_Geomungo_part(0807),dongchang_Geomungo,pd,norm,1.0,5.249141862779606,1.2631090695488743,0.9828946244030736,52,10.0,52.0,figures/per_pieces/0068__01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml__01_M_Ga-ujo_Chosudaeyeop_dongchang_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml/01 M Ga-ujo Chosudaeyeop_dongchang_Geomungo_part(0807).musicxml.xml
69,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,01 M Ga-ujo Chosudaeyeop_dongchang_Piri_part(0807),dongchang_Piri,pd,norm,1.0,46.114870140348735,3.584515812816212,0.9837356905737297,64,14.0,23.0,figures/per_pieces/0069__01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml__01_M_Ga-ujo_Chosudaeyeop_dongchang_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml/01 M Ga-ujo Chosudaeyeop_dongchang_Piri_part(0807).musicxml.xml
70,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,01 M Ga-ujo Chosudaeyeop_dongchang_Song_part(0807),dongchang_Song,pd,norm,1.0,1.452545705578045e-09,0.6674941113961748,0.9405368798312261,93,,,figures/per_pieces/0070__01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml__01_M_Ga-ujo_Chosudaeyeop_dongchang_Song_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml/01 M Ga-ujo Chosudaeyeop_dongchang_Song_part(0807).musicxml.xml
71,Sujecheon_parts(0722)_musicxml,Sujecheon_Piri_part(0722),Piri,pd,norm,1.0,0.5743751348988108,0.8207001370781666,0.9702656099979969,65,23.0,65.0,figures/per_pieces/0071__Sujecheon_parts_0722__musicxml__Sujecheon_Piri_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Sujecheon 수제천_정악보본-XML/Sujecheon_parts(0722)_musicxml/Sujecheon_Piri_part(0722).musicxml.xml
72,Sujecheon_parts(0722)_musicxml,Sujecheon_Daegeum_part(0722),Daegeum,pd,norm,1.0,30.19275651743902,3.009851042347316,0.9903896724657838,95,11.0,20.0,figures/per_pieces/0072__Sujecheon_parts_0722__musicxml__Sujecheon_Daegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Sujecheon 수제천_정악보본-XML/Sujecheon_parts(0722)_musicxml/Sujecheon_Daegeum_part(0722).musicxml.xml
73,Sujecheon_parts(0722)_musicxml,Sujecheon_Haegeum_part(0722),Haegeum,pd,norm,1.0,38.84359323293525,3.571643916637226,0.9873661279421111,57,12.0,19.0,figures/per_pieces/0073__Sujecheon_parts_0722__musicxml__Sujecheon_Haegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Sujecheon 수제천_정악보본-XML/Sujecheon_parts(0722)_musicxml/Sujecheon_Haegeum_part(0722).musicxml.xml
74,Sujecheon_parts(0722)_musicxml,Sujecheon_Ajaeng_part(0722),Ajaeng,pd,norm,1.0,75.24862175542899,8.455692743558346,0.9881159754780604,44,8.0,12.0,figures/per_pieces/0074__Sujecheon_parts_0722__musicxml__Sujecheon_Ajaeng_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Sujecheon 수제천_정악보본-XML/Sujecheon_parts(0722)_musicxml/Sujecheon_Ajaeng_part(0722).musicxml.xml
75,Yeomillak 2_parts(0807)_musicxml,Yeomillak 2_Daegeum_part(0807),Daegeum,pd,norm,1.0,33.27353545532061,2.5537294672287514,0.966736776381036,106,16.0,29.0,figures/per_pieces/0075__Yeomillak_2_parts_0807__musicxml__Yeomillak_2_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 2_parts(0807)_musicxml/Yeomillak 2_Daegeum_part(0807).musicxml.xml
76,Yeomillak 2_parts(0807)_musicxml,Yeomillak 2_Piri_part(0807),Piri,pd,norm,1.0,50.62320685880719,4.25867900200013,0.9901548193561674,74,12.0,19.0,figures/per_pieces/0076__Yeomillak_2_parts_0807__musicxml__Yeomillak_2_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 2_parts(0807)_musicxml/Yeomillak 2_Piri_part(0807).musicxml.xml
77,Yeomillak 2_parts(0807)_musicxml,Yeomillak 2_Haegeum_part(0807),Haegeum,pd,norm,1.0,160.65590030859977,12.070376169339683,0.9906848860725965,60,12.0,17.0,figures/per_pieces/0077__Yeomillak_2_parts_0807__musicxml__Yeomillak_2_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 2_parts(0807)_musicxml/Yeomillak 2_Haegeum_part(0807).musicxml.xml
78,Yeomillak 2_parts(0807)_musicxml,Yeomillak 2_Gayageum_part(0807),Gayageum,pd,norm,1.0,101.34046919699095,13.1383571888632,0.9817170508631712,32,7.0,10.0,figures/per_pieces/0078__Yeomillak_2_parts_0807__musicxml__Yeomillak_2_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 2_parts(0807)_musicxml/Yeomillak 2_Gayageum_part(0807).musicxml.xml
79,Yeomillak 2_parts(0807)_musicxml,Yeomillak 2_Geomungo_part(0807),Geomungo,pd,norm,1.0,108.25221560260194,19.999999999999996,0.9729442297836249,30,5.0,6.0,figures/per_pieces/0079__Yeomillak_2_parts_0807__musicxml__Yeomillak_2_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 2_parts(0807)_musicxml/Yeomillak 2_Geomungo_part(0807).musicxml.xml
80,Yeomillak 1_parts(0807)_musicxml,Yeomillak 1_Geomungo_part(0807),Geomungo,pd,norm,1.0,12.416372317110993,3.7481964098658436,0.9860916798780742,26,4.0,5.0,figures/per_pieces/0080__Yeomillak_1_parts_0807__musicxml__Yeomillak_1_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 1_parts(0807)_musicxml/Yeomillak 1_Geomungo_part(0807).musicxml.xml
81,Yeomillak 1_parts(0807)_musicxml,Yeomillak 1_Gayageum_part(0807),Gayageum,pd,norm,1.0,61.1999286498407,10.923294852317108,0.9781949838449598,26,5.0,7.0,figures/per_pieces/0081__Yeomillak_1_parts_0807__musicxml__Yeomillak_1_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 1_parts(0807)_musicxml/Yeomillak 1_Gayageum_part(0807).musicxml.xml
82,Yeomillak 1_parts(0807)_musicxml,Yeomillak 1_Daegeum_part(0807),Daegeum,pd,norm,1.0,13.5027669033199,1.769818784424881,0.9868503771689247,116,12.0,28.0,figures/per_pieces/0082__Yeomillak_1_parts_0807__musicxml__Yeomillak_1_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 1_parts(0807)_musicxml/Yeomillak 1_Daegeum_part(0807).musicxml.xml
83,Yeomillak 1_parts(0807)_musicxml,Yeomillak 1_Piri_part(0807),Piri,pd,norm,1.0,5.92372442312546,1.2556831626852762,0.9561287363694396,94,11.0,94.0,figures/per_pieces/0083__Yeomillak_1_parts_0807__musicxml__Yeomillak_1_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 1_parts(0807)_musicxml/Yeomillak 1_Piri_part(0807).musicxml.xml
84,Yeomillak 1_parts(0807)_musicxml,Yeomillak 1_Haegeum_part(0807),Haegeum,pd,norm,1.0,38.16684140825509,3.3433617216606533,0.9912623216438103,68,13.0,21.0,figures/per_pieces/0084__Yeomillak_1_parts_0807__musicxml__Yeomillak_1_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 1_parts(0807)_musicxml/Yeomillak 1_Haegeum_part(0807).musicxml.xml
85,Yeomillak 3_parts(0807)_musicxml,Yeomillak 3_Piri__part(0807),Piri_,pd,norm,1.0,35.763661721257435,3.2301146909932177,0.9920052631380075,80,12.0,21.0,figures/per_pieces/0085__Yeomillak_3_parts_0807__musicxml__Yeomillak_3_Piri__part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 3_parts(0807)_musicxml/Yeomillak 3_Piri__part(0807).musicxml.xml
86,Yeomillak 3_parts(0807)_musicxml,Yeomillak 3_Gayageum_part(0807),Gayageum,pd,norm,1.0,83.93163346875889,12.921203553154069,0.9920242935985741,28,6.0,8.0,figures/per_pieces/0086__Yeomillak_3_parts_0807__musicxml__Yeomillak_3_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 3_parts(0807)_musicxml/Yeomillak 3_Gayageum_part(0807).musicxml.xml
87,Yeomillak 3_parts(0807)_musicxml,Yeomillak 3_Daegeum_part(0807),Daegeum,pd,norm,1.0,11.864311327714171,1.6111626488600796,0.9807876401516975,107,12.0,34.0,figures/per_pieces/0087__Yeomillak_3_parts_0807__musicxml__Yeomillak_3_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 3_parts(0807)_musicxml/Yeomillak 3_Daegeum_part(0807).musicxml.xml
88,Yeomillak 3_parts(0807)_musicxml,Yeomillak 3_Geomungo_part(0807),Geomungo,pd,norm,1.0,104.96173253029468,19.999999999999996,0.9767901855670069,29,5.0,6.0,figures/per_pieces/0088__Yeomillak_3_parts_0807__musicxml__Yeomillak_3_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 3_parts(0807)_musicxml/Yeomillak 3_Geomungo_part(0807).musicxml.xml
89,Yeomillak 3_parts(0807)_musicxml,Yeomillak 3_Haegeum_part(0807),Haegeum,pd,norm,1.0,102.97675165989443,8.014168037541216,0.9922086418450744,66,12.0,18.0,figures/per_pieces/0089__Yeomillak_3_parts_0807__musicxml__Yeomillak_3_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 3_parts(0807)_musicxml/Yeomillak 3_Haegeum_part(0807).musicxml.xml
90,Utdodeuri_parts(0807)_musicxml,Utdodeuri_Daegeum_part(0807),Daegeum,pd,norm,1.0,4.5104589409177,1.3186484049229967,0.9724754627187174,55,7.0,45.0,figures/per_pieces/0090__Utdodeuri_parts_0807__musicxml__Utdodeuri_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Utdodeuri_parts(0807)_musicxml/Utdodeuri_Daegeum_part(0807).musicxml.xml
91,Utdodeuri_parts(0807)_musicxml,Utdodeuri_Piri_part(0807),Piri,pd,norm,1.0,25.181419317188077,3.8208204295212416,0.9745047227167949,47,7.0,11.0,figures/per_pieces/0091__Utdodeuri_parts_0807__musicxml__Utdodeuri_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Utdodeuri_parts(0807)_musicxml/Utdodeuri_Piri_part(0807).musicxml.xml
92,Utdodeuri_parts(0807)_musicxml,Utdodeuri_Gayageum_part(0807),Gayageum,pd,norm,1.0,46.03733049975354,9.959057124402847,0.9900906535836098,35,5.0,6.0,figures/per_pieces/0092__Utdodeuri_parts_0807__musicxml__Utdodeuri_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Utdodeuri_parts(0807)_musicxml/Utdodeuri_Gayageum_part(0807).musicxml.xml
93,Utdodeuri_parts(0807)_musicxml,Utdodeuri_Haegeum_part(0807),Haegeum,pd,norm,1.0,13.40530118618512,3.4666282764399647,0.9852478303413313,37,5.0,7.0,figures/per_pieces/0093__Utdodeuri_parts_0807__musicxml__Utdodeuri_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Utdodeuri_parts(0807)_musicxml/Utdodeuri_Haegeum_part(0807).musicxml.xml
94,Utdodeuri_parts(0807)_musicxml,Utdodeuri_Geomungo_part(0807),Geomungo,pd,norm,1.0,5.921166068655411,2.252698769273887,0.9882352231272552,38,4.0,6.0,figures/per_pieces/0094__Utdodeuri_parts_0807__musicxml__Utdodeuri_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Utdodeuri_parts(0807)_musicxml/Utdodeuri_Geomungo_part(0807).musicxml.xml
95,Mitdodeuri_parts(0807)_musicxml,Mitdodeuri_Piri_part(0807),Piri,pd,norm,1.0,7.944016849069675,2.1569983353789564,0.9877836345754766,45,5.0,9.0,figures/per_pieces/0095__Mitdodeuri_parts_0807__musicxml__Mitdodeuri_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Mitdodeuri_parts(0807)_musicxml/Mitdodeuri_Piri_part(0807).musicxml.xml
96,Mitdodeuri_parts(0807)_musicxml,Mitdodeuri_Daegeum_part(0807),Daegeum,pd,norm,1.0,8.843210687454384,1.37897329003381,0.9693565076275941,72,13.0,59.0,figures/per_pieces/0096__Mitdodeuri_parts_0807__musicxml__Mitdodeuri_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Mitdodeuri_parts(0807)_musicxml/Mitdodeuri_Daegeum_part(0807).musicxml.xml
97,Mitdodeuri_parts(0807)_musicxml,Mitdodeuri_Gayageum_part(0807),Gayageum,pd,norm,1.0,51.723315515078184,8.619149313564531,0.9761165408142333,45,6.0,8.0,figures/per_pieces/0097__Mitdodeuri_parts_0807__musicxml__Mitdodeuri_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Mitdodeuri_parts(0807)_musicxml/Mitdodeuri_Gayageum_part(0807).musicxml.xml
98,Mitdodeuri_parts(0807)_musicxml,Mitdodeuri_Haegeum_part(0807),Haegeum,pd,norm,1.0,13.803152694727101,3.7152895096792444,0.994099929543348,37,4.0,6.0,figures/per_pieces/0098__Mitdodeuri_parts_0807__musicxml__Mitdodeuri_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Mitdodeuri_parts(0807)_musicxml/Mitdodeuri_Haegeum_part(0807).musicxml.xml
99,Mitdodeuri_parts(0807)_musicxml,Mitdodeuri_Geomungo_part(0807),Geomungo,pd,norm,1.0,104.75959302186642,19.999999999999996,0.971197407394889,37,5.0,6.0,figures/per_pieces/0099__Mitdodeuri_parts_0807__musicxml__Mitdodeuri_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Mitdodeuri_parts(0807)_musicxml/Mitdodeuri_Geomungo_part(0807).musicxml.xml
100,08 P-Gunak_parts(0807)_musicxml,08 P-Gunak_Geomungo_part(0807),Geomungo,pd,norm,1.0,214.73717346384916,19.99999999999994,0.9845932456127898,38,9.0,13.0,figures/per_pieces/0100__08_P-Gunak_parts_0807__musicxml__08_P-Gunak_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/08 P-Gunak_parts(0807)_musicxml/08 P-Gunak_Geomungo_part(0807).musicxml.xml
101,08 P-Gunak_parts(0807)_musicxml,08 P-Gunak_Haegeum_part(0807),Haegeum,pd,norm,1.0,4.09406316926353,1.2364336222446797,0.9668365759315962,47,8.0,47.0,figures/per_pieces/0101__08_P-Gunak_parts_0807__musicxml__08_P-Gunak_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/08 P-Gunak_parts(0807)_musicxml/08 P-Gunak_Haegeum_part(0807).musicxml.xml
102,08 P-Gunak_parts(0807)_musicxml,08 P-Gunak_Piri_part(0807),Piri,pd,norm,1.0,4.288743793315804,1.2998830043809677,0.9440612745082786,46,7.0,46.0,figures/per_pieces/0102__08_P-Gunak_parts_0807__musicxml__08_P-Gunak_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/08 P-Gunak_parts(0807)_musicxml/08 P-Gunak_Piri_part(0807).musicxml.xml
103,08 P-Gunak_parts(0807)_musicxml,08 P-Gunak_Gayageum_part(0807),Gayageum,pd,norm,1.0,65.35754842940088,8.284402525955569,0.9901956035304805,41,7.0,11.0,figures/per_pieces/0103__08_P-Gunak_parts_0807__musicxml__08_P-Gunak_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/08 P-Gunak_parts(0807)_musicxml/08 P-Gunak_Gayageum_part(0807).musicxml.xml
104,08 P-Gunak_parts(0807)_musicxml,08 P-Gunak_Daegeum_parts(0807),Daegeum,pd,norm,1.0,11.905689430614595,1.613195007882042,0.9218739446261449,62,12.0,34.0,figures/per_pieces/0104__08_P-Gunak_parts_0807__musicxml__08_P-Gunak_Daegeum_parts_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/08 P-Gunak_parts(0807)_musicxml/08 P-Gunak_Daegeum_parts(0807).musicxml.xml
105,06 P-Yeombuldodeuri_parts(0807)_musicxml,06 P-Yeombuldodeuri_Haegeum_part(0807),Haegeum,pd,norm,1.0,25.272541489887892,3.553160137729276,0.9841826077442297,45,8.0,12.0,figures/per_pieces/0105__06_P-Yeombuldodeuri_parts_0807__musicxml__06_P-Yeombuldodeuri_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/06 P-Yeombuldodeuri_parts(0807)_musicxml/06 P-Yeombuldodeuri_Haegeum_part(0807).musicxml.xml
106,06 P-Yeombuldodeuri_parts(0807)_musicxml,06 P-Yeombuldodeuri_Daegeum_part(0807),Daegeum,pd,norm,1.0,22.196859927072747,2.7750501381427592,0.9914407516351698,57,9.0,16.0,figures/per_pieces/0106__06_P-Yeombuldodeuri_parts_0807__musicxml__06_P-Yeombuldodeuri_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/06 P-Yeombuldodeuri_parts(0807)_musicxml/06 P-Yeombuldodeuri_Daegeum_part(0807).musicxml.xml
107,06 P-Yeombuldodeuri_parts(0807)_musicxml,06 P-Yeombuldodeuri_Gayageum_part(0807),Gayageum,pd,norm,1.0,173.97107179972087,19.99978421435627,0.9787064638609848,39,8.0,11.0,figures/per_pieces/0107__06_P-Yeombuldodeuri_parts_0807__musicxml__06_P-Yeombuldodeuri_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/06 P-Yeombuldodeuri_parts(0807)_musicxml/06 P-Yeombuldodeuri_Gayageum_part(0807).musicxml.xml
108,06 P-Yeombuldodeuri_parts(0807)_musicxml,06 P-Yeombuldodeuri_Geomungo_part(0807),Geomungo,pd,norm,1.0,44.61744468148489,5.819583151203424,0.990777972700309,41,8.0,11.0,figures/per_pieces/0108__06_P-Yeombuldodeuri_parts_0807__musicxml__06_P-Yeombuldodeuri_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/06 P-Yeombuldodeuri_parts(0807)_musicxml/06 P-Yeombuldodeuri_Geomungo_part(0807).musicxml.xml
109,06 P-Yeombuldodeuri_parts(0807)_musicxml,06 P-Yeombuldodeuri_Piri_part(0807),Piri,pd,norm,1.0,32.020793880949036,3.562196330038548,0.9876081376182841,48,10.0,16.0,figures/per_pieces/0109__06_P-Yeombuldodeuri_parts_0807__musicxml__06_P-Yeombuldodeuri_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/06 P-Yeombuldodeuri_parts(0807)_musicxml/06 P-Yeombuldodeuri_Piri_part(0807).musicxml.xml
110,05 P-Sanghyeondodeuri_parts(0807)_musicxml,05 P-Sanghyeondodeuri_Daegeum_part(0807),Daegeum,pd,norm,1.0,5.160236824341564,1.3092451740757214,0.9531453963853241,57,9.0,56.0,figures/per_pieces/0110__05_P-Sanghyeondodeuri_parts_0807__musicxml__05_P-Sanghyeondodeuri_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/05 P-Sanghyeondodeuri_parts(0807)_musicxml/05 P-Sanghyeondodeuri_Daegeum_part(0807).musicxml.xml
111,05 P-Sanghyeondodeuri_parts(0807)_musicxml,05 P-Sanghyeondodeuri_Haegeum_part(0807),Haegeum,pd,norm,1.0,21.2547177000987,3.9321069553834413,0.9846904031204831,30,6.0,9.0,figures/per_pieces/0111__05_P-Sanghyeondodeuri_parts_0807__musicxml__05_P-Sanghyeondodeuri_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/05 P-Sanghyeondodeuri_parts(0807)_musicxml/05 P-Sanghyeondodeuri_Haegeum_part(0807).musicxml.xml
112,05 P-Sanghyeondodeuri_parts(0807)_musicxml,05 P-Sanghyeondodeuri_Piri_part(0807),Piri,pd,norm,1.0,19.792167561459618,2.6813433996114346,0.9833234446527017,47,9.0,16.0,figures/per_pieces/0112__05_P-Sanghyeondodeuri_parts_0807__musicxml__05_P-Sanghyeondodeuri_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/05 P-Sanghyeondodeuri_parts(0807)_musicxml/05 P-Sanghyeondodeuri_Piri_part(0807).musicxml.xml
113,05 P-Sanghyeondodeuri_parts(0807)_musicxml,05 P-Sanghyeondodeuri_Gayageum_part(0807),Gayageum,pd,norm,1.0,6.437489774530039,2.589152102809108,0.9813225323567507,30,3.0,5.0,figures/per_pieces/0113__05_P-Sanghyeondodeuri_parts_0807__musicxml__05_P-Sanghyeondodeuri_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/05 P-Sanghyeondodeuri_parts(0807)_musicxml/05 P-Sanghyeondodeuri_Gayageum_part(0807).musicxml.xml
114,05 P-Sanghyeondodeuri_parts(0807)_musicxml,05 P-Sanghyeondodeuri_Geomungo_part(0807),Geomungo,pd,norm,1.0,4.1938258563311015,1.8857866811655148,0.9853327612045245,32,4.0,7.0,figures/per_pieces/0114__05_P-Sanghyeondodeuri_parts_0807__musicxml__05_P-Sanghyeondodeuri_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/05 P-Sanghyeondodeuri_parts(0807)_musicxml/05 P-Sanghyeondodeuri_Geomungo_part(0807).musicxml.xml
115,01 P-Sangnyeongsan_parts(0807)_musicxml,01 P-Sangnyeongsan_Gayageum_part(0807),Gayageum,pd,norm,1.0,9.049167580274482,2.0466955819439874,0.9920661202603459,40,6.0,12.0,figures/per_pieces/0115__01_P-Sangnyeongsan_parts_0807__musicxml__01_P-Sangnyeongsan_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/01 P-Sangnyeongsan_parts(0807)_musicxml/01 P-Sangnyeongsan_Gayageum_part(0807).musicxml.xml
116,01 P-Sangnyeongsan_parts(0807)_musicxml,01 P-Sangnyeongsan_Piri_part(0807),Piri,pd,norm,1.0,5.325330864358529,1.2942700960770543,0.9602379564309586,64,9.0,64.0,figures/per_pieces/0116__01_P-Sangnyeongsan_parts_0807__musicxml__01_P-Sangnyeongsan_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/01 P-Sangnyeongsan_parts(0807)_musicxml/01 P-Sangnyeongsan_Piri_part(0807).musicxml.xml
117,01 P-Sangnyeongsan_parts(0807)_musicxml,01 P-Sangnyeongsan_Haegeum_part(0807),Haegeum,pd,norm,1.0,13.543832232983988,2.0329655409666407,0.9582271004806846,58,9.0,19.0,figures/per_pieces/0117__01_P-Sangnyeongsan_parts_0807__musicxml__01_P-Sangnyeongsan_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/01 P-Sangnyeongsan_parts(0807)_musicxml/01 P-Sangnyeongsan_Haegeum_part(0807).musicxml.xml
118,01 P-Sangnyeongsan_parts(0807)_musicxml,01 P-Sangnyeongsan_Daegeum_part(0807),Daegeum,pd,norm,1.0,28.34908764481449,2.4925484954341988,0.9818112425469515,80,14.0,26.0,figures/per_pieces/0118__01_P-Sangnyeongsan_parts_0807__musicxml__01_P-Sangnyeongsan_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/01 P-Sangnyeongsan_parts(0807)_musicxml/01 P-Sangnyeongsan_Daegeum_part(0807).musicxml.xml
119,01 P-Sangnyeongsan_parts(0807)_musicxml,01 P-Sangnyeongsan_Geomungo_part(0807),Geomungo,pd,norm,1.0,29.90049052599539,6.002568302735625,0.9775105846141869,28,5.0,7.0,figures/per_pieces/0119__01_P-Sangnyeongsan_parts_0807__musicxml__01_P-Sangnyeongsan_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/01 P-Sangnyeongsan_parts(0807)_musicxml/01 P-Sangnyeongsan_Geomungo_part(0807).musicxml.xml
120,07 P-Taryeong_parts(0807)_musicxml,07 P-Taryeong_Haegeum_part(0807),Haegeum,pd,norm,1.0,14.2995906315184,3.207721796728625,0.993357096667099,41,5.0,8.0,figures/per_pieces/0120__07_P-Taryeong_parts_0807__musicxml__07_P-Taryeong_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/07 P-Taryeong_parts(0807)_musicxml/07 P-Taryeong_Haegeum_part(0807).musicxml.xml
121,07 P-Taryeong_parts(0807)_musicxml,07 P-Taryeong_Piri_part(0807),Piri,pd,norm,1.0,3.762676204067233,1.4133834648252779,0.9779962220100954,44,5.0,21.0,figures/per_pieces/0121__07_P-Taryeong_parts_0807__musicxml__07_P-Taryeong_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/07 P-Taryeong_parts(0807)_musicxml/07 P-Taryeong_Piri_part(0807).musicxml.xml
122,07 P-Taryeong_parts(0807)_musicxml,07 P-Taryeong_Gayageum_part(0807),Gayageum,pd,norm,1.0,121.92994949803341,19.267280305819583,0.98536315685961,34,6.0,8.0,figures/per_pieces/0122__07_P-Taryeong_parts_0807__musicxml__07_P-Taryeong_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/07 P-Taryeong_parts(0807)_musicxml/07 P-Taryeong_Gayageum_part(0807).musicxml.xml
123,07 P-Taryeong_parts(0807)_musicxml,07 P-Taryeong_Geomungo_part(0807),Geomungo,pd,norm,1.0,36.17592521748399,6.438331511137969,0.9808277417869509,35,6.0,8.0,figures/per_pieces/0123__07_P-Taryeong_parts_0807__musicxml__07_P-Taryeong_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/07 P-Taryeong_parts(0807)_musicxml/07 P-Taryeong_Geomungo_part(0807).musicxml.xml
124,07 P-Taryeong_parts(0807)_musicxml,07 P-Taryeong_Daegeum_part(0807),Daegeum,pd,norm,1.0,11.844858849815594,2.0814881581486797,0.9907799687714405,50,8.0,16.0,figures/per_pieces/0124__07_P-Taryeong_parts_0807__musicxml__07_P-Taryeong_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/07 P-Taryeong_parts(0807)_musicxml/07 P-Taryeong_Daegeum_part(0807).musicxml.xml
125,04 P-Garakdeori_parts(0807)_musicxml,04 P-Garakdeori_Gayageum_parts(0807),Gayageum,pd,norm,1.0,9.27864213107503,2.433438642649451,0.9644569475893257,23,5.0,9.0,figures/per_pieces/0125__04_P-Garakdeori_parts_0807__musicxml__04_P-Garakdeori_Gayageum_parts_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/04 P-Garakdeori_parts(0807)_musicxml/04 P-Garakdeori_Gayageum_parts(0807).musicxml.xml
126,04 P-Garakdeori_parts(0807)_musicxml,04 P-Garakdeori_Piri_parts(0807),Piri,pd,norm,1.0,89.54441355004384,6.7518521829772125,0.9742262042842376,38,13.0,19.0,figures/per_pieces/0126__04_P-Garakdeori_parts_0807__musicxml__04_P-Garakdeori_Piri_parts_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/04 P-Garakdeori_parts(0807)_musicxml/04 P-Garakdeori_Piri_parts(0807).musicxml.xml
127,04 P-Garakdeori_parts(0807)_musicxml,04 P-Garakdeori_Daegeum_part(0807),Daegeum,pd,norm,1.0,21.46775418685591,2.1218019803819343,0.9743147152388096,42,13.0,27.0,figures/per_pieces/0127__04_P-Garakdeori_parts_0807__musicxml__04_P-Garakdeori_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/04 P-Garakdeori_parts(0807)_musicxml/04 P-Garakdeori_Daegeum_part(0807).musicxml.xml
128,04 P-Garakdeori_parts(0807)_musicxml,04 P-Garakdeori_Haegeum_parts(0807),Haegeum,pd,norm,1.0,13.570353862707385,1.9118260541123375,0.9538800560335031,27,10.0,22.0,figures/per_pieces/0128__04_P-Garakdeori_parts_0807__musicxml__04_P-Garakdeori_Haegeum_parts_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/04 P-Garakdeori_parts(0807)_musicxml/04 P-Garakdeori_Haegeum_parts(0807).musicxml.xml
129,04 P-Garakdeori_parts(0807)_musicxml,04 P-Garakdeori_Geomungo_parts(0807),Geomungo,pd,norm,1.0,2.3822505492180275,1.2291911881239364,0.9618317627133408,22,5.0,22.0,figures/per_pieces/0129__04_P-Garakdeori_parts_0807__musicxml__04_P-Garakdeori_Geomungo_parts_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/04 P-Garakdeori_parts(0807)_musicxml/04 P-Garakdeori_Geomungo_parts(0807).musicxml.xml
130,03 P-Seryeongsan_parts(0807)_musicxml,03 P-Seryeongsan_Haegeum_part(0807),Haegeum,pd,norm,1.0,4.800990418617049,1.4472994530084557,0.9691265817160093,35,6.0,23.0,figures/per_pieces/0130__03_P-Seryeongsan_parts_0807__musicxml__03_P-Seryeongsan_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/03 P-Seryeongsan_parts(0807)_musicxml/03 P-Seryeongsan_Haegeum_part(0807).musicxml.xml
131,03 P-Seryeongsan_parts(0807)_musicxml,03 P-Seryeongsan_Gayageum_part(0807),Gayageum,pd,norm,1.0,2.50699203913645,1.666778311430971,0.9748055528000492,23,3.0,6.0,figures/per_pieces/0131__03_P-Seryeongsan_parts_0807__musicxml__03_P-Seryeongsan_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/03 P-Seryeongsan_parts(0807)_musicxml/03 P-Seryeongsan_Gayageum_part(0807).musicxml.xml
132,03 P-Seryeongsan_parts(0807)_musicxml,03 P-Seryeongsan_Piri_part(0807),Piri,pd,norm,1.0,60.66264728129273,5.834145326476036,0.9820803658872438,43,10.0,15.0,figures/per_pieces/0132__03_P-Seryeongsan_parts_0807__musicxml__03_P-Seryeongsan_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/03 P-Seryeongsan_parts(0807)_musicxml/03 P-Seryeongsan_Piri_part(0807).musicxml.xml
133,03 P-Seryeongsan_parts(0807)_musicxml,03 P-Seryeongsan_Geomungo_part(0807),Geomungo,pd,norm,1.0,4.280980804142511,1.9836886848693238,0.9623376577172967,25,3.0,6.0,figures/per_pieces/0133__03_P-Seryeongsan_parts_0807__musicxml__03_P-Seryeongsan_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/03 P-Seryeongsan_parts(0807)_musicxml/03 P-Seryeongsan_Geomungo_part(0807).musicxml.xml
134,03 P-Seryeongsan_parts(0807)_musicxml,03 P-Seryeongsan_Daegeum_part(0807),Daegeum,pd,norm,1.0,24.46986277623615,2.327579691660744,0.9762486863633963,49,13.0,26.0,figures/per_pieces/0134__03_P-Seryeongsan_parts_0807__musicxml__03_P-Seryeongsan_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/03 P-Seryeongsan_parts(0807)_musicxml/03 P-Seryeongsan_Daegeum_part(0807).musicxml.xml
135,02 P-Jungnyeongsan_parts(0807)_musicxml,02 P-Jungnyeongsan_Haegeum_part(0807),Haegeum,pd,norm,1.0,20.48460554723686,2.7196210589045653,0.9267466803612991,46,9.0,16.0,figures/per_pieces/0135__02_P-Jungnyeongsan_parts_0807__musicxml__02_P-Jungnyeongsan_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/02 P-Jungnyeongsan_parts(0807)_musicxml/02 P-Jungnyeongsan_Haegeum_part(0807).musicxml.xml
136,02 P-Jungnyeongsan_parts(0807)_musicxml,02 P-Jungnyeongsan_Gayageum_part(0807),Gayageum,pd,norm,1.0,63.474523214103264,13.548053648327897,0.9908324869535682,25,4.0,6.0,figures/per_pieces/0136__02_P-Jungnyeongsan_parts_0807__musicxml__02_P-Jungnyeongsan_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/02 P-Jungnyeongsan_parts(0807)_musicxml/02 P-Jungnyeongsan_Gayageum_part(0807).musicxml.xml
137,02 P-Jungnyeongsan_parts(0807)_musicxml,02 P-Jungnyeongsan_Geomungo_part(0807),Geomungo,pd,norm,1.0,91.80144833299597,19.999999999999996,0.9948948323557302,24,4.0,5.0,figures/per_pieces/0137__02_P-Jungnyeongsan_parts_0807__musicxml__02_P-Jungnyeongsan_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/02 P-Jungnyeongsan_parts(0807)_musicxml/02 P-Jungnyeongsan_Geomungo_part(0807).musicxml.xml
138,02 P-Jungnyeongsan_parts(0807)_musicxml,02 P-Jungnyeongsan_Piri_part(0807),Piri,pd,norm,1.0,16.777294991205295,2.349195847263533,0.9589477342858475,51,9.0,17.0,figures/per_pieces/0138__02_P-Jungnyeongsan_parts_0807__musicxml__02_P-Jungnyeongsan_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/02 P-Jungnyeongsan_parts(0807)_musicxml/02 P-Jungnyeongsan_Piri_part(0807).musicxml.xml
139,02 P-Jungnyeongsan_parts(0807)_musicxml,02 P-Jungnyeongsan_Daegeum_part(0807),Daegeum,pd,norm,1.0,3.918193009525601,1.0505209158405164,0.9462906174794812,82,13.0,82.0,figures/per_pieces/0139__02_P-Jungnyeongsan_parts_0807__musicxml__02_P-Jungnyeongsan_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/02 P-Jungnyeongsan_parts(0807)_musicxml/02 P-Jungnyeongsan_Daegeum_part(0807).musicxml.xml
140,02 J-Jungnyeongsan_parts(0722)_musicxml,02 J-Jungnyeongsan_Gayageum_part(0722),Gayageum,pd,norm,1.0,54.19123472143571,14.199895870525115,0.9904676247024965,20,4.0,5.0,figures/per_pieces/0140__02_J-Jungnyeongsan_parts_0722__musicxml__02_J-Jungnyeongsan_Gayageum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/02 J-Jungnyeongsan_parts(0722)_musicxml/02 J-Jungnyeongsan_Gayageum_part(0722).musicxml.xml
141,02 J-Jungnyeongsan_parts(0722)_musicxml,02 J-Jungnyeongsan_Geomungo_part(0722),Geomungo,pd,norm,1.0,88.6909826945324,19.999999999999996,0.9912740373135531,26,4.0,5.0,figures/per_pieces/0141__02_J-Jungnyeongsan_parts_0722__musicxml__02_J-Jungnyeongsan_Geomungo_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/02 J-Jungnyeongsan_parts(0722)_musicxml/02 J-Jungnyeongsan_Geomungo_part(0722).musicxml.xml
142,02 J-Jungnyeongsan_parts(0722)_musicxml,02 J-Jungnyeongsan_Haegeum_part(0722),Haegeum,pd,norm,1.0,9.600802231775786,1.8325806072170514,0.9448308576162054,41,8.0,18.0,figures/per_pieces/0142__02_J-Jungnyeongsan_parts_0722__musicxml__02_J-Jungnyeongsan_Haegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/02 J-Jungnyeongsan_parts(0722)_musicxml/02 J-Jungnyeongsan_Haegeum_part(0722).musicxml.xml
143,02 J-Jungnyeongsan_parts(0722)_musicxml,02 J-Jungnyeongsan_Piri_part(0722),Piri,pd,norm,1.0,3.476763523695129,1.202015828264139,0.9762174269952271,45,7.0,45.0,figures/per_pieces/0143__02_J-Jungnyeongsan_parts_0722__musicxml__02_J-Jungnyeongsan_Piri_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/02 J-Jungnyeongsan_parts(0722)_musicxml/02 J-Jungnyeongsan_Piri_part(0722).musicxml.xml
144,02 J-Jungnyeongsan_parts(0722)_musicxml,02 J-Jungnyeongsan_Daegeum_part(0722),Daegeum,pd,norm,1.0,10.67947681799077,1.5339630588690385,0.9809101383019572,85,12.0,38.0,figures/per_pieces/0144__02_J-Jungnyeongsan_parts_0722__musicxml__02_J-Jungnyeongsan_Daegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/02 J-Jungnyeongsan_parts(0722)_musicxml/02 J-Jungnyeongsan_Daegeum_part(0722).musicxml.xml
145,09 J-Gunak_parts(0807)_musicxml,09 J-Gunak_Geomungo_part(0807),Geomungo,pd,norm,1.0,214.73717346384916,19.99999999999994,0.9845932456127898,38,9.0,13.0,figures/per_pieces/0145__09_J-Gunak_parts_0807__musicxml__09_J-Gunak_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/09 J-Gunak_parts(0807)_musicxml/09 J-Gunak_Geomungo_part(0807).musicxml.xml
146,09 J-Gunak_parts(0807)_musicxml,09 J-Gunak_Haegeum_part(0807),Haegeum,pd,norm,1.0,3.614196408136787,1.1824178127152922,0.9702873265550866,45,8.0,45.0,figures/per_pieces/0146__09_J-Gunak_parts_0807__musicxml__09_J-Gunak_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/09 J-Gunak_parts(0807)_musicxml/09 J-Gunak_Haegeum_part(0807).musicxml.xml
147,09 J-Gunak_parts(0807)_musicxml,09 J-Gunak_Daegeum_part(0807),Daegeum,pd,norm,1.0,32.19343762170679,2.414787687826299,0.9773861526091315,77,16.0,31.0,figures/per_pieces/0147__09_J-Gunak_parts_0807__musicxml__09_J-Gunak_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/09 J-Gunak_parts(0807)_musicxml/09 J-Gunak_Daegeum_part(0807).musicxml.xml
148,09 J-Gunak_parts(0807)_musicxml,09 J-Gunak_Piri_part(0807),Piri,pd,norm,1.0,2.6934455080098645,1.2187875654925253,0.9672059089413402,49,6.0,49.0,figures/per_pieces/0148__09_J-Gunak_parts_0807__musicxml__09_J-Gunak_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/09 J-Gunak_parts(0807)_musicxml/09 J-Gunak_Piri_part(0807).musicxml.xml
149,09 J-Gunak_parts(0807)_musicxml,09 J-Gunak_Gayageum_part(0807),Gayageum,pd,norm,1.0,65.35754842940088,8.284402525955569,0.9901956035304805,41,7.0,11.0,figures/per_pieces/0149__09_J-Gunak_parts_0807__musicxml__09_J-Gunak_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/09 J-Gunak_parts(0807)_musicxml/09 J-Gunak_Gayageum_part(0807).musicxml.xml
150,03 J-Seryeongsan_parts(0722)_musicxml,03 J-Seryeongsan_Haegeum_part(0722),Haegeum,pd,norm,1.0,3.3930560785132675,1.3058465205802454,0.957385696664615,33,6.0,33.0,figures/per_pieces/0150__03_J-Seryeongsan_parts_0722__musicxml__03_J-Seryeongsan_Haegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/03 J-Seryeongsan_parts(0722)_musicxml/03 J-Seryeongsan_Haegeum_part(0722).musicxml.xml
151,03 J-Seryeongsan_parts(0722)_musicxml,03 J-Seryeongsan_Gayageum_part(0722),Gayageum,pd,norm,1.0,2.8027060141520734,1.7724782894262845,0.9751715786394527,24,3.0,5.0,figures/per_pieces/0151__03_J-Seryeongsan_parts_0722__musicxml__03_J-Seryeongsan_Gayageum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/03 J-Seryeongsan_parts(0722)_musicxml/03 J-Seryeongsan_Gayageum_part(0722).musicxml.xml
152,03 J-Seryeongsan_parts(0722)_musicxml,03 J-Seryeongsan_Geomungo_part(0722),Geomungo,pd,norm,1.0,4.765315390774059,2.219816272025702,0.9756272030368202,26,3.0,5.0,figures/per_pieces/0152__03_J-Seryeongsan_parts_0722__musicxml__03_J-Seryeongsan_Geomungo_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/03 J-Seryeongsan_parts(0722)_musicxml/03 J-Seryeongsan_Geomungo_part(0722).musicxml.xml
153,03 J-Seryeongsan_parts(0722)_musicxml,03 J-Seryeongsan_Piri_part(0722),Piri,pd,norm,1.0,39.81320272470584,4.63154908673933,0.9892193443335574,34,9.0,13.0,figures/per_pieces/0153__03_J-Seryeongsan_parts_0722__musicxml__03_J-Seryeongsan_Piri_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/03 J-Seryeongsan_parts(0722)_musicxml/03 J-Seryeongsan_Piri_part(0722).musicxml.xml
154,03 J-Seryeongsan_parts(0722)_musicxml,03 J-Seryeongsan_Daegeum_part(0722),Daegeum,pd,norm,1.0,27.750983126432054,2.660804704243616,0.9816173862431329,52,12.0,22.0,figures/per_pieces/0154__03_J-Seryeongsan_parts_0722__musicxml__03_J-Seryeongsan_Daegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/03 J-Seryeongsan_parts(0722)_musicxml/03 J-Seryeongsan_Daegeum_part(0722).musicxml.xml
155,05 J-Sanghyeondodeuri_parts(0722)_musicxml,05 J-Sanghyeondodeuri_Haegeum_parts(0722),Haegeum,pd,norm,1.0,19.21089587378941,3.693829116475223,0.9837806538993227,30,6.0,9.0,figures/per_pieces/0155__05_J-Sanghyeondodeuri_parts_0722__musicxml__05_J-Sanghyeondodeuri_Haegeum_parts_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/05 J-Sanghyeondodeuri_parts(0722)_musicxml/05 J-Sanghyeondodeuri_Haegeum_parts(0722).musicxml.xml
156,05 J-Sanghyeondodeuri_parts(0722)_musicxml,05 J-Sanghyeondodeuri_Piri_part(0722),Piri,pd,norm,1.0,16.851627532780387,2.7107854430013423,0.9873855483173285,38,8.0,13.0,figures/per_pieces/0156__05_J-Sanghyeondodeuri_parts_0722__musicxml__05_J-Sanghyeondodeuri_Piri_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/05 J-Sanghyeondodeuri_parts(0722)_musicxml/05 J-Sanghyeondodeuri_Piri_part(0722).musicxml.xml
157,05 J-Sanghyeondodeuri_parts(0722)_musicxml,05 J-Sanghyeondodeuri_Gayageum_part(0722),Gayageum,pd,norm,1.0,6.119640314824397,2.523032190649574,0.9811667839159905,32,3.0,5.0,figures/per_pieces/0157__05_J-Sanghyeondodeuri_parts_0722__musicxml__05_J-Sanghyeondodeuri_Gayageum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/05 J-Sanghyeondodeuri_parts(0722)_musicxml/05 J-Sanghyeondodeuri_Gayageum_part(0722).musicxml.xml
158,05 J-Sanghyeondodeuri_parts(0722)_musicxml,05 J-Sanghyeondodeuri_Geomungo_part(0722),Geomungo,pd,norm,1.0,5.210864240657993,2.03979755090724,0.9831389590993445,34,4.0,7.0,figures/per_pieces/0158__05_J-Sanghyeondodeuri_parts_0722__musicxml__05_J-Sanghyeondodeuri_Geomungo_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/05 J-Sanghyeondodeuri_parts(0722)_musicxml/05 J-Sanghyeondodeuri_Geomungo_part(0722).musicxml.xml
159,05 J-Sanghyeondodeuri_parts(0722)_musicxml,05 J-Sanghyeondodeuri_Daegeum_part(0722),Daegeum,pd,norm,1.0,8.580229625528176,1.7197831869046196,0.9630387461980444,59,8.0,19.0,figures/per_pieces/0159__05_J-Sanghyeondodeuri_parts_0722__musicxml__05_J-Sanghyeondodeuri_Daegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/05 J-Sanghyeondodeuri_parts(0722)_musicxml/05 J-Sanghyeondodeuri_Daegeum_part(0722).musicxml.xml
160,06 J-Hahyeondodeuri_parts(0722)_musicxml,06 J-Hahyeondodeuri_Gayageum_parts(0722),Gayageum,pd,norm,1.0,6.53608585186871,2.3857140372996954,0.9456032976655997,34,4.0,6.0,figures/per_pieces/0160__06_J-Hahyeondodeuri_parts_0722__musicxml__06_J-Hahyeondodeuri_Gayageum_parts_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/06 J-Hahyeondodeuri_parts(0722)_musicxml/06 J-Hahyeondodeuri_Gayageum_parts(0722).musicxml.xml
161,06 J-Hahyeondodeuri_parts(0722)_musicxml,06 J-Hahyeondodeuri_Haegeum_part(0722),Haegeum,pd,norm,1.0,12.946508018616749,1.928715996220997,0.9817326406336031,39,10.0,21.0,figures/per_pieces/0161__06_J-Hahyeondodeuri_parts_0722__musicxml__06_J-Hahyeondodeuri_Haegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/06 J-Hahyeondodeuri_parts(0722)_musicxml/06 J-Hahyeondodeuri_Haegeum_part(0722).musicxml.xml
162,06 J-Hahyeondodeuri_parts(0722)_musicxml,06 J-Hahyeondodeuri_Daegeum_part(0722),Daegeum,pd,norm,1.0,34.75299865246023,3.551443958916245,0.9847406312537457,59,11.0,17.0,figures/per_pieces/0162__06_J-Hahyeondodeuri_parts_0722__musicxml__06_J-Hahyeondodeuri_Daegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/06 J-Hahyeondodeuri_parts(0722)_musicxml/06 J-Hahyeondodeuri_Daegeum_part(0722).musicxml.xml
163,06 J-Hahyeondodeuri_parts(0722)_musicxml,06 J-Hahyeondodeuri_Piri_part(0722),Piri,pd,norm,1.0,3.5586111476753755,1.3488521411811516,0.9768318941810953,46,6.0,28.0,figures/per_pieces/0163__06_J-Hahyeondodeuri_parts_0722__musicxml__06_J-Hahyeondodeuri_Piri_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/06 J-Hahyeondodeuri_parts(0722)_musicxml/06 J-Hahyeondodeuri_Piri_part(0722).musicxml.xml
164,06 J-Hahyeondodeuri_parts(0722)_musicxml,06 J-Hahyeondodeuri_Geomungo_part(0722),Geomungo,pd,norm,1.0,4.805347289632848,1.7743755368989873,0.9578284765298414,37,4.0,10.0,figures/per_pieces/0164__06_J-Hahyeondodeuri_parts_0722__musicxml__06_J-Hahyeondodeuri_Geomungo_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/06 J-Hahyeondodeuri_parts(0722)_musicxml/06 J-Hahyeondodeuri_Geomungo_part(0722).musicxml.xml
165,04 J-Garakdeori_parts(0722)_musicxml,04 J-Garakdeori_Gayageum_part(0722),Gayageum,pd,norm,1.0,9.27864213107503,2.433438642649451,0.9644569475893257,23,5.0,9.0,figures/per_pieces/0165__04_J-Garakdeori_parts_0722__musicxml__04_J-Garakdeori_Gayageum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/04 J-Garakdeori_parts(0722)_musicxml/04 J-Garakdeori_Gayageum_part(0722).musicxml.xml
166,04 J-Garakdeori_parts(0722)_musicxml,04 J-Garakdeori_Piri_part(0722),Piri,pd,norm,1.0,27.205974623008306,3.013131539556071,0.9462803208155617,30,10.0,18.0,figures/per_pieces/0166__04_J-Garakdeori_parts_0722__musicxml__04_J-Garakdeori_Piri_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/04 J-Garakdeori_parts(0722)_musicxml/04 J-Garakdeori_Piri_part(0722).musicxml.xml
167,04 J-Garakdeori_parts(0722)_musicxml,04 J-Garakdeori_Haegeum_part(0722),Haegeum,pd,norm,1.0,11.924841956129987,1.779506609961587,0.9554549447993275,29,10.0,24.0,figures/per_pieces/0167__04_J-Garakdeori_parts_0722__musicxml__04_J-Garakdeori_Haegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/04 J-Garakdeori_parts(0722)_musicxml/04 J-Garakdeori_Haegeum_part(0722).musicxml.xml
168,04 J-Garakdeori_parts(0722)_musicxml,04 J-Garakdeori_Daegeum_part(0722),Daegeum,pd,norm,1.0,11.718150975164923,1.5907025535911878,0.979292729072443,47,12.0,35.0,figures/per_pieces/0168__04_J-Garakdeori_parts_0722__musicxml__04_J-Garakdeori_Daegeum_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/04 J-Garakdeori_parts(0722)_musicxml/04 J-Garakdeori_Daegeum_part(0722).musicxml.xml
169,04 J-Garakdeori_parts(0722)_musicxml,04 J-Garakdeori_Geomungo_part(0722),Geomungo,pd,norm,1.0,1.0577412652763536,0.8953691108592458,0.947620920835633,24,9.0,24.0,figures/per_pieces/0169__04_J-Garakdeori_parts_0722__musicxml__04_J-Garakdeori_Geomungo_part_0722_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/04 J-Garakdeori_parts(0722)_musicxml/04 J-Garakdeori_Geomungo_part(0722).musicxml.xml
170,08 J-Taryeong_parts(0807)_musicxml,08 J-Taryeong_Gayageum_part(0807),Gayageum,pd,norm,1.0,34.228209885996584,6.008065552047527,0.9895324206117743,39,6.0,8.0,figures/per_pieces/0170__08_J-Taryeong_parts_0807__musicxml__08_J-Taryeong_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/08 J-Taryeong_parts(0807)_musicxml/08 J-Taryeong_Gayageum_part(0807).musicxml.xml
171,08 J-Taryeong_parts(0807)_musicxml,08 J-Taryeong_Piri_part(0807),Piri,pd,norm,1.0,12.071683888339443,2.669676128961952,0.9863739607587405,39,6.0,9.0,figures/per_pieces/0171__08_J-Taryeong_parts_0807__musicxml__08_J-Taryeong_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/08 J-Taryeong_parts(0807)_musicxml/08 J-Taryeong_Piri_part(0807).musicxml.xml
172,08 J-Taryeong_parts(0807)_musicxml,08 J-Taryeong_Haegeum_part(0807),Haegeum,pd,norm,1.0,20.725808228922435,3.7389693217199373,0.9847412269495323,36,6.0,9.0,figures/per_pieces/0172__08_J-Taryeong_parts_0807__musicxml__08_J-Taryeong_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/08 J-Taryeong_parts(0807)_musicxml/08 J-Taryeong_Haegeum_part(0807).musicxml.xml
173,08 J-Taryeong_parts(0807)_musicxml,08 J-Taryeong_Geomungo_part(0807),Geomungo,pd,norm,1.0,39.741876418883564,6.748728411829432,0.9760287332171178,36,6.0,8.0,figures/per_pieces/0173__08_J-Taryeong_parts_0807__musicxml__08_J-Taryeong_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/08 J-Taryeong_parts(0807)_musicxml/08 J-Taryeong_Geomungo_part(0807).musicxml.xml
174,08 J-Taryeong_parts(0807)_musicxml,08 J-Taryeong_Daegeum_part(0807),Daegeum,pd,norm,1.0,24.746235666558807,2.9339002147347926,0.9813494339960877,59,10.0,17.0,figures/per_pieces/0174__08_J-Taryeong_parts_0807__musicxml__08_J-Taryeong_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/08 J-Taryeong_parts(0807)_musicxml/08 J-Taryeong_Daegeum_part(0807).musicxml.xml
175,07 J-Yeombuldodeuri_parts(0807)_musicxml,07 J-Yeombuldodeuri_Daegeum_part(0807),Daegeum,pd,norm,1.0,4.6823565259714535,1.3488280143877915,0.9835742205722833,66,7.0,37.0,figures/per_pieces/0175__07_J-Yeombuldodeuri_parts_0807__musicxml__07_J-Yeombuldodeuri_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/07 J-Yeombuldodeuri_parts(0807)_musicxml/07 J-Yeombuldodeuri_Daegeum_part(0807).musicxml.xml
176,07 J-Yeombuldodeuri_parts(0807)_musicxml,07 J-Yeombuldodeuri_Geomungo_part(0807),Geomungo,pd,norm,1.0,38.29967132189404,5.130412313696137,0.9825796445384287,41,8.0,11.0,figures/per_pieces/0176__07_J-Yeombuldodeuri_parts_0807__musicxml__07_J-Yeombuldodeuri_Geomungo_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/07 J-Yeombuldodeuri_parts(0807)_musicxml/07 J-Yeombuldodeuri_Geomungo_part(0807).musicxml.xml
177,07 J-Yeombuldodeuri_parts(0807)_musicxml,07 J-Yeombuldodeuri_Haegeum_part(0807),Haegeum,pd,norm,1.0,31.72390795249544,4.115055860117585,0.9926575632425152,46,8.0,13.0,figures/per_pieces/0177__07_J-Yeombuldodeuri_parts_0807__musicxml__07_J-Yeombuldodeuri_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/07 J-Yeombuldodeuri_parts(0807)_musicxml/07 J-Yeombuldodeuri_Haegeum_part(0807).musicxml.xml
178,07 J-Yeombuldodeuri_parts(0807)_musicxml,07 J-Yeombuldodeuri_Piri_part(0807),Piri,pd,norm,1.0,14.604226498046366,2.239436868748789,0.9791439227457001,46,9.0,16.0,figures/per_pieces/0178__07_J-Yeombuldodeuri_parts_0807__musicxml__07_J-Yeombuldodeuri_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/07 J-Yeombuldodeuri_parts(0807)_musicxml/07 J-Yeombuldodeuri_Piri_part(0807).musicxml.xml
179,07 J-Yeombuldodeuri_parts(0807)_musicxml,07 J-Yeombuldodeuri_Gayageum_part(0807),Gayageum,pd,norm,1.0,170.71843310121585,19.999845734324875,0.9739011945593249,38,8.0,10.0,figures/per_pieces/0179__07_J-Yeombuldodeuri_parts_0807__musicxml__07_J-Yeombuldodeuri_Gayageum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/07 J-Yeombuldodeuri_parts(0807)_musicxml/07 J-Yeombuldodeuri_Gayageum_part(0807).musicxml.xml
180,01 J-Sangnyeongsan_parts(0719)_musicxml,01 J-Sangnyeongsan_Gayageum_part(0719),Gayageum,pd,norm,1.0,97.87831651748968,19.99999049732503,0.9778040971253256,16,5.0,6.0,figures/per_pieces/0180__01_J-Sangnyeongsan_parts_0719__musicxml__01_J-Sangnyeongsan_Gayageum_part_0719_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/01 J-Sangnyeongsan_parts(0719)_musicxml/01 J-Sangnyeongsan_Gayageum_part(0719).musicxml.xml
181,01 J-Sangnyeongsan_parts(0719)_musicxml,01 J-Sangnyeongsan_Geomungo_part(0719),Geomungo,pd,norm,1.0,93.62932364516529,19.99999999979843,0.989227390349158,18,4.0,5.0,figures/per_pieces/0181__01_J-Sangnyeongsan_parts_0719__musicxml__01_J-Sangnyeongsan_Geomungo_part_0719_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/01 J-Sangnyeongsan_parts(0719)_musicxml/01 J-Sangnyeongsan_Geomungo_part(0719).musicxml.xml
182,01 J-Sangnyeongsan_parts(0719)_musicxml,01 J-Sangnyeongsan_Piri_part(0719),Piri,pd,norm,1.0,10.781979183920498,1.7558461880268286,0.9283027434697256,58,10.0,23.0,figures/per_pieces/0182__01_J-Sangnyeongsan_parts_0719__musicxml__01_J-Sangnyeongsan_Piri_part_0719_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/01 J-Sangnyeongsan_parts(0719)_musicxml/01 J-Sangnyeongsan_Piri_part(0719).musicxml.xml
183,01 J-Sangnyeongsan_parts(0719)_musicxml,01 J-Sangnyeongsan_Haegeum_part(0719),Haegeum,pd,norm,1.0,3.450491749169069,1.2549818276123375,0.9850934861239806,53,7.0,53.0,figures/per_pieces/0183__01_J-Sangnyeongsan_parts_0719__musicxml__01_J-Sangnyeongsan_Haegeum_part_0719_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/01 J-Sangnyeongsan_parts(0719)_musicxml/01 J-Sangnyeongsan_Haegeum_part(0719).musicxml.xml
184,01 J-Sangnyeongsan_parts(0719)_musicxml,01 J-Sangnyeongsan_Daegeum_part(0719),Daegeum,pd,norm,1.0,46.27502803250869,3.3021015384234826,0.9890427568689018,75,15.0,26.0,figures/per_pieces/0184__01_J-Sangnyeongsan_parts_0719__musicxml__01_J-Sangnyeongsan_Daegeum_part_0719_pd_ZM_norm.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/01 J-Sangnyeongsan_parts(0719)_musicxml/01 J-Sangnyeongsan_Daegeum_part(0719).musicxml.xml
185,08 G-Gunak_parts(0807)_musicxml,08 G-Gunak_Ajaeng_part(0807),Ajaeng,pd,norm,1.0,27.45774468022969,4.617863287806848,0.9755743114521127,26,6.0,9.0,figures/per_pieces/0185__08_G-Gunak_parts_0807__musicxml__08_G-Gunak_Ajaeng_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/08 G-Gunak_parts(0807)_musicxml/08 G-Gunak_Ajaeng_part(0807).musicxml.xml
186,08 G-Gunak_parts(0807)_musicxml,08 G-Gunak_Piri_part(0807),Piri,pd,norm,1.0,2.623356057458736,1.1239551128037082,0.952091855755447,46,7.0,46.0,figures/per_pieces/0186__08_G-Gunak_parts_0807__musicxml__08_G-Gunak_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/08 G-Gunak_parts(0807)_musicxml/08 G-Gunak_Piri_part(0807).musicxml.xml
187,08 G-Gunak_parts(0807)_musicxml,08 G-Gunak_Daegeum_part(0807),Daegeum,pd,norm,1.0,5.642088136847068,1.2262157205632584,0.9500081385679102,60,11.0,60.0,figures/per_pieces/0187__08_G-Gunak_parts_0807__musicxml__08_G-Gunak_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/08 G-Gunak_parts(0807)_musicxml/08 G-Gunak_Daegeum_part(0807).musicxml.xml
188,08 G-Gunak_parts(0807)_musicxml,08 G-Gunak_Haegeum_part(0807),Haegeum,pd,norm,1.0,3.0360630752440514,1.103427618649865,0.9675371255762998,45,9.0,45.0,figures/per_pieces/0188__08_G-Gunak_parts_0807__musicxml__08_G-Gunak_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/08 G-Gunak_parts(0807)_musicxml/08 G-Gunak_Haegeum_part(0807).musicxml.xml
189,04 G-Garakdeori_parts(0807)_musicxml,04 G-Garakdeori_Piri_part(0807),Piri,pd,norm,1.0,4.513937498125446,1.0524236322282619,0.9586296990929735,35,15.0,35.0,figures/per_pieces/0189__04_G-Garakdeori_parts_0807__musicxml__04_G-Garakdeori_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/04 G-Garakdeori_parts(0807)_musicxml/04 G-Garakdeori_Piri_part(0807).musicxml.xml
190,04 G-Garakdeori_parts(0807)_musicxml,04 G-Garakdeori_Haegeum_part(0807),Haegeum,pd,norm,1.0,240.5917589695059,19.999999999999975,0.9548963454013097,26,11.0,15.0,figures/per_pieces/0190__04_G-Garakdeori_parts_0807__musicxml__04_G-Garakdeori_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/04 G-Garakdeori_parts(0807)_musicxml/04 G-Garakdeori_Haegeum_part(0807).musicxml.xml
191,04 G-Garakdeori_parts(0807)_musicxml,04 G-Garakdeori_Ajaeng_part(0807),Ajaeng,pd,norm,1.0,113.72623608353919,19.999999999999996,0.9664179333738517,15,5.0,7.0,figures/per_pieces/0191__04_G-Garakdeori_parts_0807__musicxml__04_G-Garakdeori_Ajaeng_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/04 G-Garakdeori_parts(0807)_musicxml/04 G-Garakdeori_Ajaeng_part(0807).musicxml.xml
192,04 G-Garakdeori_parts(0807)_musicxml,04 G-Garakdeori_Daegeum_part(0807),Daegeum,pd,norm,1.0,15.026382535273216,2.346351351332031,0.9708800763763229,35,8.0,15.0,figures/per_pieces/0192__04_G-Garakdeori_parts_0807__musicxml__04_G-Garakdeori_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/04 G-Garakdeori_parts(0807)_musicxml/04 G-Garakdeori_Daegeum_part(0807).musicxml.xml
193,03 G-Seryeongsan_parts(0807)_musicxml,03 G-Seryeongsan_Piri_part(0807),Piri,pd,norm,1.0,26.089200618577998,2.6585289186670975,0.9574435576847814,38,12.0,21.0,figures/per_pieces/0193__03_G-Seryeongsan_parts_0807__musicxml__03_G-Seryeongsan_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/03 G-Seryeongsan_parts(0807)_musicxml/03 G-Seryeongsan_Piri_part(0807).musicxml.xml
194,03 G-Seryeongsan_parts(0807)_musicxml,03 G-Seryeongsan_Haegeum_part(0807),Haegeum,pd,norm,1.0,14.087298644653206,2.422498252278596,0.9525331140772353,28,7.0,13.0,figures/per_pieces/0194__03_G-Seryeongsan_parts_0807__musicxml__03_G-Seryeongsan_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/03 G-Seryeongsan_parts(0807)_musicxml/03 G-Seryeongsan_Haegeum_part(0807).musicxml.xml
195,03 G-Seryeongsan_parts(0807)_musicxml,03 G-Seryeongsan_Ajaeng_part(0807),Ajaeng,pd,norm,1.0,149.03164166983206,19.999999999999996,0.9332125930660533,18,7.0,9.0,figures/per_pieces/0195__03_G-Seryeongsan_parts_0807__musicxml__03_G-Seryeongsan_Ajaeng_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/03 G-Seryeongsan_parts(0807)_musicxml/03 G-Seryeongsan_Ajaeng_part(0807).musicxml.xml
196,03 G-Seryeongsan_parts(0807)_musicxml,03 G-Seryeongsan_Daegeum_part(0807),Daegeum,pd,norm,1.0,71.82236216205271,7.714424585469764,0.960907862867507,38,9.0,13.0,figures/per_pieces/0196__03_G-Seryeongsan_parts_0807__musicxml__03_G-Seryeongsan_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/03 G-Seryeongsan_parts(0807)_musicxml/03 G-Seryeongsan_Daegeum_part(0807).musicxml.xml
197,02 G-Jungnyeongsan_parts(0807)_musicxml,02 G-Jungnyeongsan_Haegeum_part(0807),Haegeum,pd,norm,1.0,4.38616259783582,1.1974332049884409,0.9710031776785559,49,9.0,49.0,figures/per_pieces/0197__02_G-Jungnyeongsan_parts_0807__musicxml__02_G-Jungnyeongsan_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/02 G-Jungnyeongsan_parts(0807)_musicxml/02 G-Jungnyeongsan_Haegeum_part(0807).musicxml.xml
198,02 G-Jungnyeongsan_parts(0807)_musicxml,02 G-Jungnyeongsan_Ajaeng_part(0807),Ajaeng,pd,norm,1.0,21.428577101070932,4.313034634119698,0.9816090240908283,27,5.0,8.0,figures/per_pieces/0198__02_G-Jungnyeongsan_parts_0807__musicxml__02_G-Jungnyeongsan_Ajaeng_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/02 G-Jungnyeongsan_parts(0807)_musicxml/02 G-Jungnyeongsan_Ajaeng_part(0807).musicxml.xml
199,02 G-Jungnyeongsan_parts(0807)_musicxml,02 G-Jungnyeongsan_Piri_part(0807),Piri,pd,norm,1.0,4.385251736748055,1.494325588627192,0.9872932562028308,52,6.0,17.0,figures/per_pieces/0199__02_G-Jungnyeongsan_parts_0807__musicxml__02_G-Jungnyeongsan_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/02 G-Jungnyeongsan_parts(0807)_musicxml/02 G-Jungnyeongsan_Piri_part(0807).musicxml.xml
200,02 G-Jungnyeongsan_parts(0807)_musicxml,02 G-Jungnyeongsan_Daegeum_part(0807),Daegeum,pd,norm,1.0,17.003053192184414,2.5412181206707722,0.9931874232192025,75,8.0,15.0,figures/per_pieces/0200__02_G-Jungnyeongsan_parts_0807__musicxml__02_G-Jungnyeongsan_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/02 G-Jungnyeongsan_parts(0807)_musicxml/02 G-Jungnyeongsan_Daegeum_part(0807).musicxml.xml
201,05 G-Samhyeondodeuri_parts(0807)_musicxml,05 G-Samhyeondodeuri_Daegeum_part(0807),Daegeum,pd,norm,1.0,6.079908370301103,1.6250967204131148,0.9845909268644623,52,6.0,17.0,figures/per_pieces/0201__05_G-Samhyeondodeuri_parts_0807__musicxml__05_G-Samhyeondodeuri_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/05 G-Samhyeondodeuri_parts(0807)_musicxml/05 G-Samhyeondodeuri_Daegeum_part(0807).musicxml.xml
202,05 G-Samhyeondodeuri_parts(0807)_musicxml,05 G-Samhyeondodeuri_Haegeum_part(0807),Haegeum,pd,norm,1.0,0.4047551473283448,0.9489223506513979,0.9724317940967138,31,3.0,31.0,figures/per_pieces/0202__05_G-Samhyeondodeuri_parts_0807__musicxml__05_G-Samhyeondodeuri_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/05 G-Samhyeondodeuri_parts(0807)_musicxml/05 G-Samhyeondodeuri_Haegeum_part(0807).musicxml.xml
203,05 G-Samhyeondodeuri_parts(0807)_musicxml,05 G-Samhyeondodeuri_Piri_part(0807),Piri,pd,norm,1.0,13.429145008864769,2.200560177602482,0.9725521634531085,39,8.0,16.0,figures/per_pieces/0203__05_G-Samhyeondodeuri_parts_0807__musicxml__05_G-Samhyeondodeuri_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/05 G-Samhyeondodeuri_parts(0807)_musicxml/05 G-Samhyeondodeuri_Piri_part(0807).musicxml.xml
204,05 G-Samhyeondodeuri_parts(0807)_musicxml,05 G-Samhyeondodeuri_Ajaeng_part(0807),Ajaeng,pd,norm,1.0,1.2771659190827957e-10,0.8909613774425478,0.9360994012387278,15,1.0,15.0,figures/per_pieces/0204__05_G-Samhyeondodeuri_parts_0807__musicxml__05_G-Samhyeondodeuri_Ajaeng_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/05 G-Samhyeondodeuri_parts(0807)_musicxml/05 G-Samhyeondodeuri_Ajaeng_part(0807).musicxml.xml
205,01 G-Sangnyeongsan_parts(0807)_musicxml,01 G-Sangnyeongsan_Haegeum_part(0807),Haegeum,pd,norm,1.0,8.79730868967413,1.8005971569074983,0.9815216251095338,52,8.0,17.0,figures/per_pieces/0205__01_G-Sangnyeongsan_parts_0807__musicxml__01_G-Sangnyeongsan_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/01 G-Sangnyeongsan_parts(0807)_musicxml/01 G-Sangnyeongsan_Haegeum_part(0807).musicxml.xml
206,01 G-Sangnyeongsan_parts(0807)_musicxml,01 G-Sangnyeongsan_Daegeum_part(0807),Daegeum,pd,norm,1.0,17.571901671152265,1.979226922306115,0.9825956332988897,74,12.0,27.0,figures/per_pieces/0206__01_G-Sangnyeongsan_parts_0807__musicxml__01_G-Sangnyeongsan_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/01 G-Sangnyeongsan_parts(0807)_musicxml/01 G-Sangnyeongsan_Daegeum_part(0807).musicxml.xml
207,01 G-Sangnyeongsan_parts(0807)_musicxml,01 G-Sangnyeongsan_Piri_part(0807),Piri,pd,norm,1.0,0.6092342192359569,0.9512056795003074,0.9803547938420423,59,4.0,59.0,figures/per_pieces/0207__01_G-Sangnyeongsan_parts_0807__musicxml__01_G-Sangnyeongsan_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/01 G-Sangnyeongsan_parts(0807)_musicxml/01 G-Sangnyeongsan_Piri_part(0807).musicxml.xml
208,01 G-Sangnyeongsan_parts(0807)_musicxml,01 G-Sangnyeongsan_Ahjaeng_part(0807),Ahjaeng,pd,norm,1.0,1.5801953252621945,1.3848785886433872,0.9485435240668627,32,3.0,10.0,figures/per_pieces/0208__01_G-Sangnyeongsan_parts_0807__musicxml__01_G-Sangnyeongsan_Ahjaeng_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/01 G-Sangnyeongsan_parts(0807)_musicxml/01 G-Sangnyeongsan_Ahjaeng_part(0807).musicxml.xml
209,07 G-Taryeong_parts(0807)_musicxml,07 G-Taryeong_Haegeum_part(0807)),Haegeum,pd,norm,1.0,2.17787455026271,1.1274798257058967,0.9223299890706704,25,6.0,25.0,figures/per_pieces/0209__07_G-Taryeong_parts_0807__musicxml__07_G-Taryeong_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/07 G-Taryeong_parts(0807)_musicxml/07 G-Taryeong_Haegeum_part(0807)).musicxml.xml
210,07 G-Taryeong_parts(0807)_musicxml,07 G-Taryeong_Piri_part(0807),Piri,pd,norm,1.0,0.7302659236262597,0.819167938598261,0.9298207887329135,35,31.0,35.0,figures/per_pieces/0210__07_G-Taryeong_parts_0807__musicxml__07_G-Taryeong_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/07 G-Taryeong_parts(0807)_musicxml/07 G-Taryeong_Piri_part(0807).musicxml.xml
211,07 G-Taryeong_parts(0807)_musicxml,07 G-Taryeong_Daegeum_part(0807),Daegeum,pd,norm,1.0,28.975045758455643,3.761234430934675,0.989945290963751,44,8.0,13.0,figures/per_pieces/0211__07_G-Taryeong_parts_0807__musicxml__07_G-Taryeong_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/07 G-Taryeong_parts(0807)_musicxml/07 G-Taryeong_Daegeum_part(0807).musicxml.xml
212,07 G-Taryeong_parts(0807)_musicxml,07 G-Taryeong_Ajaeng_part(0807),Ajaeng,pd,norm,1.0,130.15781367995103,19.999999999999996,0.9449262606219538,18,6.0,8.0,figures/per_pieces/0212__07_G-Taryeong_parts_0807__musicxml__07_G-Taryeong_Ajaeng_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/07 G-Taryeong_parts(0807)_musicxml/07 G-Taryeong_Ajaeng_part(0807).musicxml.xml
213,06 G-Yeombuldodeuri_parts(0807)_musicxml,06 G-Yeombuldodeuri_Daegeum_part(0807),Daegeum,pd,norm,1.0,28.46111406090427,4.298937149355209,0.9916064572770421,49,7.0,11.0,figures/per_pieces/0213__06_G-Yeombuldodeuri_parts_0807__musicxml__06_G-Yeombuldodeuri_Daegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/06 G-Yeombuldodeuri_parts(0807)_musicxml/06 G-Yeombuldodeuri_Daegeum_part(0807).musicxml.xml
214,06 G-Yeombuldodeuri_parts(0807)_musicxml,06 G-Yeombuldodeuri_Haegeum_part(0807),Haegeum,pd,norm,1.0,12.839722963290924,2.2340141955474335,0.9400987814305429,41,8.0,14.0,figures/per_pieces/0214__06_G-Yeombuldodeuri_parts_0807__musicxml__06_G-Yeombuldodeuri_Haegeum_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/06 G-Yeombuldodeuri_parts(0807)_musicxml/06 G-Yeombuldodeuri_Haegeum_part(0807).musicxml.xml
215,06 G-Yeombuldodeuri_parts(0807)_musicxml,06 G-Yeombuldodeuri_Ajaeng_part(0807),Ajaeng,pd,norm,1.0,19.961134053923885,3.3819409952371813,0.976336464554303,29,7.0,10.0,figures/per_pieces/0215__06_G-Yeombuldodeuri_parts_0807__musicxml__06_G-Yeombuldodeuri_Ajaeng_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/06 G-Yeombuldodeuri_parts(0807)_musicxml/06 G-Yeombuldodeuri_Ajaeng_part(0807).musicxml.xml
216,06 G-Yeombuldodeuri_parts(0807)_musicxml,06 G-Yeombuldodeuri_Piri_part(0807),Piri,pd,norm,1.0,6.6787880058355285,1.305794803245552,0.9256787755816538,51,11.0,51.0,figures/per_pieces/0216__06_G-Yeombuldodeuri_parts_0807__musicxml__06_G-Yeombuldodeuri_Piri_part_0807_pd_ZM_norm.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/06 G-Yeombuldodeuri_parts(0807)_musicxml/06 G-Yeombuldodeuri_Piri_part(0807).musicxml.xml


==> tables/per_file_piece_results_raw.csv <==
index,song,piece,instrument,token,fit,A,q,s,R2,Rmax,band_lo,band_hi,fig,path
0,Jajin 02 Yeomyangchun_parts(0807)_musicxml,Jajin 02 Yeomyangchun_Daegeum_part(0807),Daegeum,pd,raw,406.0480516497207,402.3566059994872,19.999999992605268,0.9754697206574703,84,17.0,25.0,figures/fit_results_parts_raw/0000__Jajin_02_Yeomyangchun_parts_0807__musicxml__Jajin_02_Yeomyangchun_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 02 Yeomyangchun_parts(0807)_musicxml/Jajin 02 Yeomyangchun_Daegeum_part(0807).musicxml.xml
1,Jajin 02 Yeomyangchun_parts(0807)_musicxml,Jajin 02 Yeomyangchun_Ajaeng_part(0807),Ajaeng,pd,raw,144.19327548013518,10.83603967671095,2.8490161633011106,0.9844240612513115,32,5.0,7.0,figures/fit_results_parts_raw/0001__Jajin_02_Yeomyangchun_parts_0807__musicxml__Jajin_02_Yeomyangchun_Ajaeng_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 02 Yeomyangchun_parts(0807)_musicxml/Jajin 02 Yeomyangchun_Ajaeng_part(0807).musicxml.xml
2,Jajin 02 Yeomyangchun_parts(0807)_musicxml,Jajin 02 Yeomyangchun_Piri_part(0807) Piri,Piri,pd,raw,244.20743647139983,11.641803310880029,1.639194991812585,0.9740417177078629,62,12.0,31.0,figures/fit_results_parts_raw/0002__Jajin_02_Yeomyangchun_parts_0807__musicxml__Jajin_02_Yeomyangchun_Piri_part_0807_Piri_pd_ZM_raw.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 02 Yeomyangchun_parts(0807)_musicxml/Jajin 02 Yeomyangchun_Piri_part(0807) Piri.musicxml.xml
3,Jajin 02 Yeomyangchun_parts(0807)_musicxml,Jajin 02 Yeomyangchun_Haegeum_part(0807),Haegeum,pd,raw,217.8830270286797,40.657683412264284,3.6469905516031655,0.9797683119872447,53,12.0,19.0,figures/fit_results_parts_raw/0003__Jajin_02_Yeomyangchun_parts_0807__musicxml__Jajin_02_Yeomyangchun_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 02 Yeomyangchun_parts(0807)_musicxml/Jajin 02 Yeomyangchun_Haegeum_part(0807).musicxml.xml
4,Jajin 03 Suryongeum_parts(0807)_musicxml,Jajin 03 Suryongeum_Piri_part(0807),Piri,pd,raw,231.0427552648686,8.086987771874862,1.753579359797154,0.9695987574947978,44,7.0,17.0,figures/fit_results_parts_raw/0004__Jajin_03_Suryongeum_parts_0807__musicxml__Jajin_03_Suryongeum_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 03 Suryongeum_parts(0807)_musicxml/Jajin 03 Suryongeum_Piri_part(0807).musicxml.xml
5,Jajin 03 Suryongeum_parts(0807)_musicxml,jajin 03 Suryongeum_Ajaeng_part(0807),Ajaeng,pd,raw,132.95756638045074,10.109119183313199,4.920931519186188,0.9864697216399917,18,2.0,3.0,figures/fit_results_parts_raw/0005__Jajin_03_Suryongeum_parts_0807__musicxml__jajin_03_Suryongeum_Ajaeng_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 03 Suryongeum_parts(0807)_musicxml/jajin 03 Suryongeum_Ajaeng_part(0807).musicxml.xml
6,Jajin 03 Suryongeum_parts(0807)_musicxml,Jajin 03 Suryongeum_Haegeum_part(0807),Haegeum,pd,raw,198.61649822161726,11.022152362202979,2.2702595934257386,0.9846064993102012,38,6.0,12.0,figures/fit_results_parts_raw/0006__Jajin_03_Suryongeum_parts_0807__musicxml__Jajin_03_Suryongeum_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 03 Suryongeum_parts(0807)_musicxml/Jajin 03 Suryongeum_Haegeum_part(0807).musicxml.xml
7,Jajin 03 Suryongeum_parts(0807)_musicxml,Jajin 03 Suryongeum_Daegeum_part(0807),Daegeum,pd,raw,253.42290392554509,21.59747477198965,2.8034466572443635,0.9760734246998164,53,9.0,16.0,figures/fit_results_parts_raw/0007__Jajin_03_Suryongeum_parts_0807__musicxml__Jajin_03_Suryongeum_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 03 Suryongeum_parts(0807)_musicxml/Jajin 03 Suryongeum_Daegeum_part(0807).musicxml.xml
8,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,Jajin 01 Gyeongpungnyeon_Haegeum_part(0807),Haegeum,pd,raw,244.2468678586132,3.148077479156135,1.194938114762999,0.9839064802332861,64,7.0,64.0,figures/fit_results_parts_raw/0008__Jajin_01_Gyeongpungnyeon_parts_0807__musicxml__Jajin_01_Gyeongpungnyeon_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml/Jajin 01 Gyeongpungnyeon_Haegeum_part(0807).musicxml.xml
9,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,Jajin 01 Gyeongpungnyeon_Ajaeng_part(0807),Ajaeng,pd,raw,193.0610540439929,6.81512686174471,1.771635557537796,0.9905310262458572,41,6.0,14.0,figures/fit_results_parts_raw/0009__Jajin_01_Gyeongpungnyeon_parts_0807__musicxml__Jajin_01_Gyeongpungnyeon_Ajaeng_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml/Jajin 01 Gyeongpungnyeon_Ajaeng_part(0807).musicxml.xml
10,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,Jajin 01 Gyeongpungnyeon_Piri_part(0807),Piri,pd,raw,305.57312399294227,0.006094139603515925,0.7357551375632762,0.9750116184020755,70,,,figures/fit_results_parts_raw/0010__Jajin_01_Gyeongpungnyeon_parts_0807__musicxml__Jajin_01_Gyeongpungnyeon_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml/Jajin 01 Gyeongpungnyeon_Piri_part(0807).musicxml.xml
11,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,Jajin 01 Gyeongpungnyeon_Daegeum_part(0807),Daegeum,pd,raw,465.85167609772776,0.6272288436125381,0.7939185589986579,0.9701646696261657,87,,,figures/fit_results_parts_raw/0011__Jajin_01_Gyeongpungnyeon_parts_0807__musicxml__Jajin_01_Gyeongpungnyeon_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Jajinhannip 자진한잎_정악보본_XML/Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml/Jajin 01 Gyeongpungnyeon_Daegeum_part(0807).musicxml.xml
12,05 Ch-Gunak_parts(0722)_musicxml,05 Ch-Gunak_Piri_part(0722),Piri,pd,raw,366.936144358537,1.2527562497089717,0.9410605745613508,0.9552537504438019,51,8.0,51.0,figures/fit_results_parts_raw/0012__05_Ch-Gunak_parts_0722__musicxml__05_Ch-Gunak_Piri_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/05 Ch-Gunak_parts(0722)_musicxml/05 Ch-Gunak_Piri_part(0722).musicxml.xml
13,05 Ch-Gunak_parts(0722)_musicxml,05 Ch-Gunak_Haegeum_part(0722),Haegeum,pd,raw,357.7391972432729,3.606988549727957,1.2463318143051418,0.9673543679448028,48,7.0,48.0,figures/fit_results_parts_raw/0013__05_Ch-Gunak_parts_0722__musicxml__05_Ch-Gunak_Haegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/05 Ch-Gunak_parts(0722)_musicxml/05 Ch-Gunak_Haegeum_part(0722).musicxml.xml
14,05 Ch-Gunak_parts(0722)_musicxml,05 Ch-Gunak_Daegeum_part(0722),Daegeum,pd,raw,463.77648403556674,2.066264829338333,0.8466318260035908,0.9229033096879905,62,36.0,62.0,figures/fit_results_parts_raw/0014__05_Ch-Gunak_parts_0722__musicxml__05_Ch-Gunak_Daegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/05 Ch-Gunak_parts(0722)_musicxml/05 Ch-Gunak_Daegeum_part(0722).musicxml.xml
15,05 Ch-Gunak_parts(0722)_musicxml,05 Ch-Gunak_Ajaeng_part(0722) ,Ajaeng,pd,raw,245.3557086659017,31.33336505890573,5.396714775296281,0.9801148142911645,24,6.0,8.0,figures/fit_results_parts_raw/0015__05_Ch-Gunak_parts_0722__musicxml__05_Ch-Gunak_Ajaeng_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/05 Ch-Gunak_parts(0722)_musicxml/05 Ch-Gunak_Ajaeng_part(0722) .musicxml.xml
16,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,04 Ch-Byeorujotaryeong_Haegeum_part(0722),Haegeum,pd,raw,294.8979258081395,69.24641378287593,8.075917940502055,0.9824783900557585,36,8.0,12.0,figures/fit_results_parts_raw/0016__04_Ch-Byeorujotaryeong__parts_0722__musicxml__04_Ch-Byeorujotaryeong_Haegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/04 Ch-Byeorujotaryeong__parts(0722)_musicxml/04 Ch-Byeorujotaryeong_Haegeum_part(0722).musicxml.xml
17,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,04 Ch-Byeorujotaryeong_Piri_part(0722),Piri,pd,raw,296.4169980713285,247.71140089978988,19.999999999999996,0.9842513882738672,49,11.0,15.0,figures/fit_results_parts_raw/0017__04_Ch-Byeorujotaryeong__parts_0722__musicxml__04_Ch-Byeorujotaryeong_Piri_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/04 Ch-Byeorujotaryeong__parts(0722)_musicxml/04 Ch-Byeorujotaryeong_Piri_part(0722).musicxml.xml
18,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,04 Ch-Byeorujotaryeong_Daegeum_part(0722),Daegeum,pd,raw,414.90979316554603,354.2979254444287,19.999999999997755,0.9811206650280934,62,15.0,22.0,figures/fit_results_parts_raw/0018__04_Ch-Byeorujotaryeong__parts_0722__musicxml__04_Ch-Byeorujotaryeong_Daegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/04 Ch-Byeorujotaryeong__parts(0722)_musicxml/04 Ch-Byeorujotaryeong_Daegeum_part(0722).musicxml.xml
19,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,04 Ch-Byeorujotaryeong_Ajaeng_part(0722),Ajaeng,pd,raw,233.86854682033592,164.23730090933816,19.99999999999383,0.9869455003081673,25,7.0,10.0,figures/fit_results_parts_raw/0019__04_Ch-Byeorujotaryeong__parts_0722__musicxml__04_Ch-Byeorujotaryeong_Ajaeng_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/04 Ch-Byeorujotaryeong__parts(0722)_musicxml/04 Ch-Byeorujotaryeong_Ajaeng_part(0722).musicxml.xml
20,01 Ch-Manpajeongsik_parts(0722)_musicxml,01 Ch-Manpajeongsik_Geomungo part(0722),Geomungo,pd,raw,309.5413963853743,140.15783807794597,19.999999999999996,0.9925280123002491,32,6.0,8.0,figures/fit_results_parts_raw/0020__01_Ch-Manpajeongsik_parts_0722__musicxml__01_Ch-Manpajeongsik_Geomungo_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/01 Ch-Manpajeongsik_parts(0722)_musicxml/01 Ch-Manpajeongsik_Geomungo part(0722).musicxml.xml
21,01 Ch-Manpajeongsik_parts(0722)_musicxml,01 Ch-Manpajeongsik_Piri_part(0722),Piri,pd,raw,399.575008373928,21.74507266421477,2.7064105883281115,0.9743571501455999,48,10.0,17.0,figures/fit_results_parts_raw/0021__01_Ch-Manpajeongsik_parts_0722__musicxml__01_Ch-Manpajeongsik_Piri_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/01 Ch-Manpajeongsik_parts(0722)_musicxml/01 Ch-Manpajeongsik_Piri_part(0722).musicxml.xml
22,01 Ch-Manpajeongsik_parts(0722)_musicxml,01 Ch-Manpajeongsik_Haegeum_part(0722),Haegeum,pd,raw,339.28650073944686,12.164156814762192,2.088365047431415,0.9730705818811068,41,8.0,16.0,figures/fit_results_parts_raw/0022__01_Ch-Manpajeongsik_parts_0722__musicxml__01_Ch-Manpajeongsik_Haegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/01 Ch-Manpajeongsik_parts(0722)_musicxml/01 Ch-Manpajeongsik_Haegeum_part(0722).musicxml.xml
23,01 Ch-Manpajeongsik_parts(0722)_musicxml,01 Ch-Manpajeongsik_Gayageum part(0722),Gayageum,pd,raw,326.23765518899,144.2774129262172,19.99999999999999,0.988824153999323,39,7.0,9.0,figures/fit_results_parts_raw/0023__01_Ch-Manpajeongsik_parts_0722__musicxml__01_Ch-Manpajeongsik_Gayageum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/01 Ch-Manpajeongsik_parts(0722)_musicxml/01 Ch-Manpajeongsik_Gayageum part(0722).musicxml.xml
24,01 Ch-Manpajeongsik_parts(0722)_musicxml,01 Ch-Manpajeongsik_Daegeum_part(0722),Daegeum,pd,raw,479.0000066358267,44.63251228652466,3.859594082433917,0.9788145072190478,62,12.0,20.0,figures/fit_results_parts_raw/0024__01_Ch-Manpajeongsik_parts_0722__musicxml__01_Ch-Manpajeongsik_Daegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/01 Ch-Manpajeongsik_parts(0722)_musicxml/01 Ch-Manpajeongsik_Daegeum_part(0722).musicxml.xml
25,02 Ch-Gilgunak_parts(0722)_musicxml,02 Ch-Gilgunak_Daegeum_part(0722),Daegeum,pd,raw,449.97262350686844,6.861548908969072,1.8426311891181388,0.9878068645421021,42,6.0,12.0,figures/fit_results_parts_raw/0025__02_Ch-Gilgunak_parts_0722__musicxml__02_Ch-Gilgunak_Daegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/02 Ch-Gilgunak_parts(0722)_musicxml/02 Ch-Gilgunak_Daegeum_part(0722).musicxml.xml
26,02 Ch-Gilgunak_parts(0722)_musicxml,02 Ch-Gilgunak_Ajaeng_part(0722),Ajaeng,pd,raw,228.57386459705742,66.71891147086899,19.999999999999993,0.9737422378293911,19,3.0,4.0,figures/fit_results_parts_raw/0026__02_Ch-Gilgunak_parts_0722__musicxml__02_Ch-Gilgunak_Ajaeng_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/02 Ch-Gilgunak_parts(0722)_musicxml/02 Ch-Gilgunak_Ajaeng_part(0722).musicxml.xml
27,02 Ch-Gilgunak_parts(0722)_musicxml,02 Ch-Gilgunak_Haegeum_part(0722),Haegeum,pd,raw,337.92220109301303,14.33539913563113,3.0989117599865437,0.9801861442070392,38,5.0,9.0,figures/fit_results_parts_raw/0027__02_Ch-Gilgunak_parts_0722__musicxml__02_Ch-Gilgunak_Haegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/02 Ch-Gilgunak_parts(0722)_musicxml/02 Ch-Gilgunak_Haegeum_part(0722).musicxml.xml
28,02 Ch-Gilgunak_parts(0722)_musicxml,02 Ch-Gilgunak_Piri_part(0722),Piri,pd,raw,361.49818857527424,0.4873568134701267,0.807833377262,0.9693453712690789,42,,,figures/fit_results_parts_raw/0028__02_Ch-Gilgunak_parts_0722__musicxml__02_Ch-Gilgunak_Piri_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/02 Ch-Gilgunak_parts(0722)_musicxml/02 Ch-Gilgunak_Piri_part(0722).musicxml.xml
29,03 Ch-Giltaryeong_parts(0722)_musicxml,03 Ch-Giltaryeong_Haegeum_part(0722),Haegeum,pd,raw,214.5452936216913,11.507927793260327,2.7827060426809185,0.9857213102788037,32,5.0,8.0,figures/fit_results_parts_raw/0029__03_Ch-Giltaryeong_parts_0722__musicxml__03_Ch-Giltaryeong_Haegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/03 Ch-Giltaryeong_parts(0722)_musicxml/03 Ch-Giltaryeong_Haegeum_part(0722).musicxml.xml
30,03 Ch-Giltaryeong_parts(0722)_musicxml,03 Ch-Giltaryeong_Ajaeng_part(0722),Ajaeng,pd,raw,177.40502225904345,147.30577458234342,19.999999999999996,0.95867013764188,19,7.0,9.0,figures/fit_results_parts_raw/0030__03_Ch-Giltaryeong_parts_0722__musicxml__03_Ch-Giltaryeong_Ajaeng_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/03 Ch-Giltaryeong_parts(0722)_musicxml/03 Ch-Giltaryeong_Ajaeng_part(0722).musicxml.xml
31,03 Ch-Giltaryeong_parts(0722)_musicxml,03 Ch-Giltaryeong_Piri_part(0722),Piri,pd,raw,223.05960653361643,14.806112446939855,2.214417652658511,0.9767956622609857,42,9.0,17.0,figures/fit_results_parts_raw/0031__03_Ch-Giltaryeong_parts_0722__musicxml__03_Ch-Giltaryeong_Piri_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/03 Ch-Giltaryeong_parts(0722)_musicxml/03 Ch-Giltaryeong_Piri_part(0722).musicxml.xml
32,03 Ch-Giltaryeong_parts(0722)_musicxml,03 Ch-Giltaryeong_Daegeum_part(0722),Daegeum,pd,raw,280.5253932112341,26.658417811588137,2.8296070245098397,0.9927395028248622,46,11.0,19.0,figures/fit_results_parts_raw/0032__03_Ch-Giltaryeong_parts_0722__musicxml__03_Ch-Giltaryeong_Daegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Chwita 취타계주_정악보본_XML/03 Ch-Giltaryeong_parts(0722)_musicxml/03 Ch-Giltaryeong_Daegeum_part(0722).musicxml.xml
33,03 Cheon-Ujogarakdodeuri_musicxml,03 Cheon-Ujogarakdodeuri_Gayageum_part(0807),Gayageum,pd,raw,271.9544158751967,152.19247510773212,19.999999997779998,0.9901524877283407,31,7.0,9.0,figures/fit_results_parts_raw/0033__03_Cheon-Ujogarakdodeuri_musicxml__03_Cheon-Ujogarakdodeuri_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/03 Cheon-Ujogarakdodeuri_musicxml/03 Cheon-Ujogarakdodeuri_Gayageum_part(0807).musicxml.xml
34,03 Cheon-Ujogarakdodeuri_musicxml,03 Cheon-Ujogarakdodeuri_Daegeum_part(0807),Daegeum,pd,raw,356.7173386490496,387.306436075713,19.999999999999996,0.9734887874534132,53,17.0,24.0,figures/fit_results_parts_raw/0034__03_Cheon-Ujogarakdodeuri_musicxml__03_Cheon-Ujogarakdodeuri_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/03 Cheon-Ujogarakdodeuri_musicxml/03 Cheon-Ujogarakdodeuri_Daegeum_part(0807).musicxml.xml
35,03 Cheon-Ujogarakdodeuri_musicxml,03 Cheon-Ujogarakdodeuri_Piri_part(0807),Piri,pd,raw,253.0010993507339,169.08254230196823,19.999999999999996,0.9767003762099021,36,8.0,10.0,figures/fit_results_parts_raw/0035__03_Cheon-Ujogarakdodeuri_musicxml__03_Cheon-Ujogarakdodeuri_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/03 Cheon-Ujogarakdodeuri_musicxml/03 Cheon-Ujogarakdodeuri_Piri_part(0807).musicxml.xml
36,03 Cheon-Ujogarakdodeuri_musicxml,03 Cheon-Ujogarakdodeuri_Geomungo_part(0807),Geomungo,pd,raw,281.093226764117,161.41694832563732,19.999999999879797,0.9950617898903973,34,7.0,10.0,figures/fit_results_parts_raw/0036__03_Cheon-Ujogarakdodeuri_musicxml__03_Cheon-Ujogarakdodeuri_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/03 Cheon-Ujogarakdodeuri_musicxml/03 Cheon-Ujogarakdodeuri_Geomungo_part(0807).musicxml.xml
37,03 Cheon-Ujogarakdodeuri_musicxml,03 Cheon-Ujogarakdodeuri_Haegeum_part(0807),Haegeum,pd,raw,245.97430570591462,171.6775828061979,19.999999999999996,0.9857298624060138,27,8.0,10.0,figures/fit_results_parts_raw/0037__03_Cheon-Ujogarakdodeuri_musicxml__03_Cheon-Ujogarakdodeuri_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/03 Cheon-Ujogarakdodeuri_musicxml/03 Cheon-Ujogarakdodeuri_Haegeum_part(0807).musicxml.xml
38,02 Cheon-Yangcheongdodeuri_musicxml_1-6,1~6장_02 Cheon-Yangcheongdodeuri_Geomungo_part(0812)),02 Cheon-Yangcheongdodeuri_Geomungo,pd,raw,215.83206193453694,3.6785109581145275e-21,1.4983224199878142,0.988226461652244,10,,,figures/fit_results_parts_raw/0038__02_Cheon-Yangcheongdodeuri_musicxml_1-6__1_6__02_Cheon-Yangcheongdodeuri_Geomungo_part_0812_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_1-6/1~6장_02 Cheon-Yangcheongdodeuri_Geomungo_part(0812)).musicxml.xml
39,02 Cheon-Yangcheongdodeuri_musicxml_1-6,1~6장_02 Cheon-Yangcheongdodeuri_Daegeum_part(0812),02 Cheon-Yangcheongdodeuri_Daegeum,pd,raw,286.7461729259211,198.45841870492094,19.99999999709255,0.9842483582679129,44,9.0,12.0,figures/fit_results_parts_raw/0039__02_Cheon-Yangcheongdodeuri_musicxml_1-6__1_6__02_Cheon-Yangcheongdodeuri_Daegeum_part_0812_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_1-6/1~6장_02 Cheon-Yangcheongdodeuri_Daegeum_part(0812).musicxml.xml
40,02 Cheon-Yangcheongdodeuri_musicxml_1-6,1~6장_02 Cheon-Yangcheongdodeuri_Gayageum_part(0812),02 Cheon-Yangcheongdodeuri_Gayageum,pd,raw,220.9121129731218,53.14740595497618,11.496368996247808,0.9392227178419742,14,4.0,6.0,figures/fit_results_parts_raw/0040__02_Cheon-Yangcheongdodeuri_musicxml_1-6__1_6__02_Cheon-Yangcheongdodeuri_Gayageum_part_0812_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_1-6/1~6장_02 Cheon-Yangcheongdodeuri_Gayageum_part(0812).musicxml.xml
41,02 Cheon-Yangcheongdodeuri_musicxml_1-6,1~6장_02 Cheon-Yangcheongdodeuri_Haegeum_part(0812),02 Cheon-Yangcheongdodeuri_Haegeum,pd,raw,216.1934501182923,27.803340076946693,7.764227453295182,0.9781731476722448,27,4.0,5.0,figures/fit_results_parts_raw/0041__02_Cheon-Yangcheongdodeuri_musicxml_1-6__1_6__02_Cheon-Yangcheongdodeuri_Haegeum_part_0812_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_1-6/1~6장_02 Cheon-Yangcheongdodeuri_Haegeum_part(0812).musicxml.xml
42,02 Cheon-Yangcheongdodeuri_musicxml_1-6,1~6장_02 Cheon-Yangcheongdodeuri_Piri_part(0812),02 Cheon-Yangcheongdodeuri_Piri,pd,raw,235.27213023306356,118.47044318438742,19.595372822507972,0.9841972324180281,34,6.0,7.0,figures/fit_results_parts_raw/0042__02_Cheon-Yangcheongdodeuri_musicxml_1-6__1_6__02_Cheon-Yangcheongdodeuri_Piri_part_0812_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_1-6/1~6장_02 Cheon-Yangcheongdodeuri_Piri_part(0812).musicxml.xml
43,01 Cheon-Gyemyeongarakdodeuri_musicxml,01 Cheon-Gyemyeongarak_Geomungo_part(0807),Geomungo,pd,raw,277.2859095809405,55.563589991346106,7.781784069510461,0.9767572348419725,33,7.0,10.0,figures/fit_results_parts_raw/0043__01_Cheon-Gyemyeongarakdodeuri_musicxml__01_Cheon-Gyemyeongarak_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/01 Cheon-Gyemyeongarakdodeuri_musicxml/01 Cheon-Gyemyeongarak_Geomungo_part(0807).musicxml.xml
44,01 Cheon-Gyemyeongarakdodeuri_musicxml,01 Cheon-Gyemyeongarak_Haegeum_part(0807),Haegeum,pd,raw,266.62852117796916,3.1747642020095923,1.568630650681692,0.9456412645157074,31,4.0,10.0,figures/fit_results_parts_raw/0044__01_Cheon-Gyemyeongarakdodeuri_musicxml__01_Cheon-Gyemyeongarak_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/01 Cheon-Gyemyeongarakdodeuri_musicxml/01 Cheon-Gyemyeongarak_Haegeum_part(0807).musicxml.xml
45,01 Cheon-Gyemyeongarakdodeuri_musicxml,01 Cheon-Gyemyeongarak_Gayageum_part(0807),Gayageum,pd,raw,283.10842710754184,123.795451957089,19.99999999999992,0.985924337349664,25,6.0,7.0,figures/fit_results_parts_raw/0045__01_Cheon-Gyemyeongarakdodeuri_musicxml__01_Cheon-Gyemyeongarak_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/01 Cheon-Gyemyeongarakdodeuri_musicxml/01 Cheon-Gyemyeongarak_Gayageum_part(0807).musicxml.xml
46,01 Cheon-Gyemyeongarakdodeuri_musicxml,01 Cheon-Gyemyeongarak_Piri_part(0807),Piri,pd,raw,294.01502672793106,2.1627052247094887,1.2191832511777068,0.9808632563586595,43,5.0,43.0,figures/fit_results_parts_raw/0046__01_Cheon-Gyemyeongarakdodeuri_musicxml__01_Cheon-Gyemyeongarak_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/01 Cheon-Gyemyeongarakdodeuri_musicxml/01 Cheon-Gyemyeongarak_Piri_part(0807).musicxml.xml
47,01 Cheon-Gyemyeongarakdodeuri_musicxml,01 Cheon-Gyemyeongarak_Daegeum_part(0807),Daegeum,pd,raw,387.3507545956295,2.2461058949874295,0.9794790593798868,0.9641388099970601,45,11.0,45.0,figures/fit_results_parts_raw/0047__01_Cheon-Gyemyeongarakdodeuri_musicxml__01_Cheon-Gyemyeongarak_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/01 Cheon-Gyemyeongarakdodeuri_musicxml/01 Cheon-Gyemyeongarak_Daegeum_part(0807).musicxml.xml
48,02 Cheon-Yangcheongdodeuri_musicxml_7,7장_02 Cheon-Yangcheongdodeuri_Geomungo_part(0812),02 Cheon-Yangcheongdodeuri_Geomungo,pd,raw,64.45312159386708,141.67767518906695,19.999999999999996,0.9723688394666261,18,6.0,9.0,figures/fit_results_parts_raw/0048__02_Cheon-Yangcheongdodeuri_musicxml_7__7__02_Cheon-Yangcheongdodeuri_Geomungo_part_0812_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_7/7장_02 Cheon-Yangcheongdodeuri_Geomungo_part(0812).musicxml.xml
49,02 Cheon-Yangcheongdodeuri_musicxml_7,7장_02 Cheon-Yangcheongdodeuri_Haegeum_part(0812),02 Cheon-Yangcheongdodeuri_Haegeum,pd,raw,64.87307879188872,70.1984097593207,9.635847736240594,0.9784525442295906,21,7.0,9.0,figures/fit_results_parts_raw/0049__02_Cheon-Yangcheongdodeuri_musicxml_7__7__02_Cheon-Yangcheongdodeuri_Haegeum_part_0812_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_7/7장_02 Cheon-Yangcheongdodeuri_Haegeum_part(0812).musicxml.xml
50,02 Cheon-Yangcheongdodeuri_musicxml_7,7장_02 Cheon-Yangcheongdodeuri_Piri_part(0812),02 Cheon-Yangcheongdodeuri_Piri,pd,raw,88.91742649249078,140.81802290367236,9.785515759955066,0.9591370617711562,35,13.0,19.0,figures/fit_results_parts_raw/0050__02_Cheon-Yangcheongdodeuri_musicxml_7__7__02_Cheon-Yangcheongdodeuri_Piri_part_0812_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_7/7장_02 Cheon-Yangcheongdodeuri_Piri_part(0812).musicxml.xml
51,02 Cheon-Yangcheongdodeuri_musicxml_7,7장_02 Cheon-Yangcheongdodeuri_Daegeum_part(0812),02 Cheon-Yangcheongdodeuri_Daegeum,pd,raw,97.17502499952194,5.783333087862425,0.9786552157016457,0.9476161368746538,37,26.0,37.0,figures/fit_results_parts_raw/0051__02_Cheon-Yangcheongdodeuri_musicxml_7__7__02_Cheon-Yangcheongdodeuri_Daegeum_part_0812_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_7/7장_02 Cheon-Yangcheongdodeuri_Daegeum_part(0812).musicxml.xml
52,02 Cheon-Yangcheongdodeuri_musicxml_7,7장_02 Cheon-Yangcheongdodeuri_Gayageum_part(0812),02 Cheon-Yangcheongdodeuri_Gayageum,pd,raw,65.20325731837316,157.56288986386488,19.999999999999996,0.9727955061028049,21,7.0,10.0,figures/fit_results_parts_raw/0052__02_Cheon-Yangcheongdodeuri_musicxml_7__7__02_Cheon-Yangcheongdodeuri_Gayageum_part_0812_pd_ZM_raw.png,./song_musicxml/KIAS Cheonnyeonmanse 천년만세_정악보본_XML/02 Cheon-Yangcheongdodeuri_musicxml_7/7장_02 Cheon-Yangcheongdodeuri_Gayageum_part(0812).musicxml.xml
53,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Geomungo_part(0807),Eonyak_Geomungo,pd,raw,251.78525412542498,4.10931755880126,1.3282830031586499,0.9835504375492512,44,7.0,38.0,figures/fit_results_parts_raw/0053__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Geomungo_part(0807).musicxml.xml
54,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Haegeum_part(0807),Eonyak_Haegeum,pd,raw,189.76862790361875,1.9325264954487165,1.0750428727917434,0.9779649072761859,52,6.0,52.0,figures/fit_results_parts_raw/0054__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Haegeum_part(0807).musicxml.xml
55,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Piri_part(0807),Eonyak_Piri,pd,raw,228.6135792379254,9.173881854713834,1.2833377799829568,0.9358502342836755,63,16.0,63.0,figures/fit_results_parts_raw/0055__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Piri_part(0807).musicxml.xml
56,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Song_part(0807),Eonyak_Song,pd,raw,308.406830632054,51.846062233060174,3.5112287172265106,0.9936009534056263,80,16.0,26.0,figures/fit_results_parts_raw/0056__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_Song_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Song_part(0807).musicxml.xml
57,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Gayageum_part(0807),Eonyak_Gayageum,pd,raw,213.51935433263895,11.979835922070404,2.2561164841135026,0.9866773227802926,43,7.0,13.0,figures/fit_results_parts_raw/0057__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Gayageum_part(0807).musicxml.xml
58,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Daegeum_part(0807),Eonyak_Daegeum,pd,raw,291.89429143213545,22.592019323812938,2.113473067802221,0.9853625355142881,85,14.0,29.0,figures/fit_results_parts_raw/0058__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml__03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml/03 F Ga-Gyemyeon Isudaeyeop_Eonyak_Daegeum_part(0807).musicxml.xml
59,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Gayageum_part(0807),Chungseok_Gayageum,pd,raw,217.52720311146464,10.675994959896661,1.9664801735039088,0.986926773596781,47,8.0,16.0,figures/fit_results_parts_raw/0059__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Gayageum_part(0807).musicxml.xml
60,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Piri_part(0807),Chungseok_Piri,pd,raw,235.24228351244096,11.586183364442151,1.5885107918301669,0.9716680864406811,69,12.0,35.0,figures/fit_results_parts_raw/0060__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Piri_part(0807).musicxml.xml
61,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Song_part(0807),Chungseok_Song,pd,raw,302.26386790725763,26.28888937834489,1.9832859579554194,0.9805069014676038,77,18.0,40.0,figures/fit_results_parts_raw/0061__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_Song_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Song_part(0807).musicxml.xml
62,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Daegeum_part(0807),Chungseok_Daegeum,pd,raw,309.99209377992224,8.403346932550726,1.2918969320342917,0.9687900111091584,88,14.0,88.0,figures/fit_results_parts_raw/0062__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Daegeum_part(0807).musicxml.xml
63,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Haegeum_part(0807),Chungseok_Haegeum,pd,raw,201.74334128427063,13.103978969573776,2.072513270831419,0.9845927824695082,57,9.0,18.0,figures/fit_results_parts_raw/0063__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Haegeum_part(0807).musicxml.xml
64,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Geomungo_part(0807),Chungseok_Geomungo,pd,raw,249.6170390739608,4.572038914986225,1.3197808167184975,0.9882021014075091,53,8.0,45.0,figures/fit_results_parts_raw/0064__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml__02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml/02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_Geomungo_part(0807).musicxml.xml
65,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,01 M Ga-ujo Chosudaeyeop_dongchang_Daegeum_part(0807),dongchang_Daegeum,pd,raw,297.34713173897387,7.583897200824836,1.493433015214771,0.9914285155029356,73,9.0,31.0,figures/fit_results_parts_raw/0065__01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml__01_M_Ga-ujo_Chosudaeyeop_dongchang_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml/01 M Ga-ujo Chosudaeyeop_dongchang_Daegeum_part(0807).musicxml.xml
66,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,01 M Ga-ujo Chosudaeyeop_dongchang_Haegeum_part(0807),dongchang_Haegeum,pd,raw,168.1650194187952,4.908017297940333,1.2599614212556378,0.9798058735022023,50,9.0,50.0,figures/fit_results_parts_raw/0066__01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml__01_M_Ga-ujo_Chosudaeyeop_dongchang_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml/01 M Ga-ujo Chosudaeyeop_dongchang_Haegeum_part(0807).musicxml.xml
67,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,01 M Ga-ujo Chosudaeyeop_dongchang_Gayageum_part(0807),dongchang_Gayageum,pd,raw,198.44378744104682,6.361021049184981,1.4490451468793293,0.981111189216053,36,8.0,30.0,figures/fit_results_parts_raw/0067__01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml__01_M_Ga-ujo_Chosudaeyeop_dongchang_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml/01 M Ga-ujo Chosudaeyeop_dongchang_Gayageum_part(0807).musicxml.xml
68,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,01 M Ga-ujo Chosudaeyeop_dongchang_Geomungo_part(0807),dongchang_Geomungo,pd,raw,238.5981077032837,5.164747535135789,1.2485696141064937,0.9829438154049178,52,10.0,52.0,figures/fit_results_parts_raw/0068__01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml__01_M_Ga-ujo_Chosudaeyeop_dongchang_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml/01 M Ga-ujo Chosudaeyeop_dongchang_Geomungo_part(0807).musicxml.xml
69,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,01 M Ga-ujo Chosudaeyeop_dongchang_Piri_part(0807),dongchang_Piri,pd,raw,224.78626393834165,46.3479187653053,3.601146401817095,0.9837367345868625,64,14.0,23.0,figures/fit_results_parts_raw/0069__01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml__01_M_Ga-ujo_Chosudaeyeop_dongchang_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml/01 M Ga-ujo Chosudaeyeop_dongchang_Piri_part(0807).musicxml.xml
70,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,01 M Ga-ujo Chosudaeyeop_dongchang_Song_part(0807),dongchang_Song,pd,raw,303.62092851886524,1.180800324419447e-21,0.6556812397965621,0.9414187296885911,93,,,figures/fit_results_parts_raw/0070__01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml__01_M_Ga-ujo_Chosudaeyeop_dongchang_Song_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gagok 가곡_정악보본_XML/01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml/01 M Ga-ujo Chosudaeyeop_dongchang_Song_part(0807).musicxml.xml
71,Sujecheon_parts(0722)_musicxml,Sujecheon_Piri_part(0722),Piri,pd,raw,306.029223360559,0.5092077618824077,0.7972480759640883,0.9708176234439972,65,,,figures/fit_results_parts_raw/0071__Sujecheon_parts_0722__musicxml__Sujecheon_Piri_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Sujecheon 수제천_정악보본-XML/Sujecheon_parts(0722)_musicxml/Sujecheon_Piri_part(0722).musicxml.xml
72,Sujecheon_parts(0722)_musicxml,Sujecheon_Daegeum_part(0722),Daegeum,pd,raw,574.8142516480708,31.721545221114905,3.139119043548069,0.9904540361024053,95,11.0,19.0,figures/fit_results_parts_raw/0072__Sujecheon_parts_0722__musicxml__Sujecheon_Daegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Sujecheon 수제천_정악보본-XML/Sujecheon_parts(0722)_musicxml/Sujecheon_Daegeum_part(0722).musicxml.xml
73,Sujecheon_parts(0722)_musicxml,Sujecheon_Haegeum_part(0722),Haegeum,pd,raw,249.78861547873254,39.01110494630576,3.585794507387039,0.9873669053458781,57,12.0,19.0,figures/fit_results_parts_raw/0073__Sujecheon_parts_0722__musicxml__Sujecheon_Haegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Sujecheon 수제천_정악보본-XML/Sujecheon_parts(0722)_musicxml/Sujecheon_Haegeum_part(0722).musicxml.xml
74,Sujecheon_parts(0722)_musicxml,Sujecheon_Ajaeng_part(0722),Ajaeng,pd,raw,187.8403437217598,86.66283628127177,9.682351477558518,0.9882259865614583,44,8.0,12.0,figures/fit_results_parts_raw/0074__Sujecheon_parts_0722__musicxml__Sujecheon_Ajaeng_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Sujecheon 수제천_정악보본-XML/Sujecheon_parts(0722)_musicxml/Sujecheon_Ajaeng_part(0722).musicxml.xml
75,Yeomillak 2_parts(0807)_musicxml,Yeomillak 2_Daegeum_part(0807),Daegeum,pd,raw,1107.007241174877,30.781956353509294,2.3969189734183614,0.9669909432780169,106,16.0,30.0,figures/fit_results_parts_raw/0075__Yeomillak_2_parts_0807__musicxml__Yeomillak_2_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 2_parts(0807)_musicxml/Yeomillak 2_Daegeum_part(0807).musicxml.xml
76,Yeomillak 2_parts(0807)_musicxml,Yeomillak 2_Piri_part(0807),Piri,pd,raw,719.8840888067359,49.87684482399998,4.200952714412864,0.9901603033601095,74,12.0,19.0,figures/fit_results_parts_raw/0076__Yeomillak_2_parts_0807__musicxml__Yeomillak_2_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 2_parts(0807)_musicxml/Yeomillak 2_Piri_part(0807).musicxml.xml
77,Yeomillak 2_parts(0807)_musicxml,Yeomillak 2_Haegeum_part(0807),Haegeum,pd,raw,651.2748802243802,149.41249891608263,11.24652715040836,0.9907086425186603,60,12.0,17.0,figures/fit_results_parts_raw/0077__Yeomillak_2_parts_0807__musicxml__Yeomillak_2_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 2_parts(0807)_musicxml/Yeomillak 2_Haegeum_part(0807).musicxml.xml
78,Yeomillak 2_parts(0807)_musicxml,Yeomillak 2_Gayageum_part(0807),Gayageum,pd,raw,409.51957016758473,89.33715826973145,11.61428561269492,0.9817951023821367,32,7.0,10.0,figures/fit_results_parts_raw/0078__Yeomillak_2_parts_0807__musicxml__Yeomillak_2_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 2_parts(0807)_musicxml/Yeomillak 2_Gayageum_part(0807).musicxml.xml
79,Yeomillak 2_parts(0807)_musicxml,Yeomillak 2_Geomungo_part(0807),Geomungo,pd,raw,372.41125047945536,108.97737231115414,19.999999999999996,0.9729794972512973,30,5.0,6.0,figures/fit_results_parts_raw/0079__Yeomillak_2_parts_0807__musicxml__Yeomillak_2_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 2_parts(0807)_musicxml/Yeomillak 2_Geomungo_part(0807).musicxml.xml
80,Yeomillak 1_parts(0807)_musicxml,Yeomillak 1_Geomungo_part(0807),Geomungo,pd,raw,353.7454689125136,12.26780564544678,3.709878032282842,0.9860945983061284,26,4.0,5.0,figures/fit_results_parts_raw/0080__Yeomillak_1_parts_0807__musicxml__Yeomillak_1_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 1_parts(0807)_musicxml/Yeomillak 1_Geomungo_part(0807).musicxml.xml
81,Yeomillak 1_parts(0807)_musicxml,Yeomillak 1_Gayageum_part(0807),Gayageum,pd,raw,363.1837916147203,63.03395176987041,11.241736003164993,0.9781995152306051,26,5.0,7.0,figures/fit_results_parts_raw/0081__Yeomillak_1_parts_0807__musicxml__Yeomillak_1_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 1_parts(0807)_musicxml/Yeomillak 1_Gayageum_part(0807).musicxml.xml
82,Yeomillak 1_parts(0807)_musicxml,Yeomillak 1_Daegeum_part(0807),Daegeum,pd,raw,1009.5097827175747,12.966143048329691,1.7172367090654783,0.9869700485645879,116,12.0,30.0,figures/fit_results_parts_raw/0082__Yeomillak_1_parts_0807__musicxml__Yeomillak_1_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 1_parts(0807)_musicxml/Yeomillak 1_Daegeum_part(0807).musicxml.xml
83,Yeomillak 1_parts(0807)_musicxml,Yeomillak 1_Piri_part(0807),Piri,pd,raw,689.9252916493524,5.42076933584485,1.1893633112400372,0.9569373883345573,94,12.0,94.0,figures/fit_results_parts_raw/0083__Yeomillak_1_parts_0807__musicxml__Yeomillak_1_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 1_parts(0807)_musicxml/Yeomillak 1_Piri_part(0807).musicxml.xml
84,Yeomillak 1_parts(0807)_musicxml,Yeomillak 1_Haegeum_part(0807),Haegeum,pd,raw,589.0987634497242,36.730284136832786,3.2284735021652384,0.9913354766678891,68,13.0,21.0,figures/fit_results_parts_raw/0084__Yeomillak_1_parts_0807__musicxml__Yeomillak_1_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 1_parts(0807)_musicxml/Yeomillak 1_Haegeum_part(0807).musicxml.xml
85,Yeomillak 3_parts(0807)_musicxml,Yeomillak 3_Piri__part(0807),Piri_,pd,raw,709.1688553384183,34.44726608071675,3.123899112059878,0.9920645170941815,80,12.0,21.0,figures/fit_results_parts_raw/0085__Yeomillak_3_parts_0807__musicxml__Yeomillak_3_Piri__part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 3_parts(0807)_musicxml/Yeomillak 3_Piri__part(0807).musicxml.xml
86,Yeomillak 3_parts(0807)_musicxml,Yeomillak 3_Gayageum_part(0807),Gayageum,pd,raw,385.9531186318113,77.46084525416813,11.951830325016822,0.9920498859475753,28,6.0,8.0,figures/fit_results_parts_raw/0086__Yeomillak_3_parts_0807__musicxml__Yeomillak_3_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 3_parts(0807)_musicxml/Yeomillak 3_Gayageum_part(0807).musicxml.xml
87,Yeomillak 3_parts(0807)_musicxml,Yeomillak 3_Daegeum_part(0807),Daegeum,pd,raw,1074.9389170515528,11.120403952913852,1.5379437857776037,0.9811557333960651,107,13.0,39.0,figures/fit_results_parts_raw/0087__Yeomillak_3_parts_0807__musicxml__Yeomillak_3_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 3_parts(0807)_musicxml/Yeomillak 3_Daegeum_part(0807).musicxml.xml
88,Yeomillak 3_parts(0807)_musicxml,Yeomillak 3_Geomungo_part(0807),Geomungo,pd,raw,363.80111876223475,104.90316051914859,19.999999999999996,0.9767904406210169,29,5.0,6.0,figures/fit_results_parts_raw/0088__Yeomillak_3_parts_0807__musicxml__Yeomillak_3_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 3_parts(0807)_musicxml/Yeomillak 3_Geomungo_part(0807).musicxml.xml
89,Yeomillak 3_parts(0807)_musicxml,Yeomillak 3_Haegeum_part(0807),Haegeum,pd,raw,626.9552522829931,98.41811940533098,7.672706581260789,0.9922275207192317,66,12.0,18.0,figures/fit_results_parts_raw/0089__Yeomillak_3_parts_0807__musicxml__Yeomillak_3_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Yeomillak 여민락 1~3장_정악보본_XML/Yeomillak 3_parts(0807)_musicxml/Yeomillak 3_Haegeum_part(0807).musicxml.xml
90,Utdodeuri_parts(0807)_musicxml,Utdodeuri_Daegeum_part(0807),Daegeum,pd,raw,570.9597288385191,4.251635403169854,1.2686160747587343,0.972911297754373,55,8.0,55.0,figures/fit_results_parts_raw/0090__Utdodeuri_parts_0807__musicxml__Utdodeuri_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Utdodeuri_parts(0807)_musicxml/Utdodeuri_Daegeum_part(0807).musicxml.xml
91,Utdodeuri_parts(0807)_musicxml,Utdodeuri_Piri_part(0807),Piri,pd,raw,470.85353473279474,25.747666643905077,3.8991895220221893,0.9745192185089494,47,7.0,11.0,figures/fit_results_parts_raw/0091__Utdodeuri_parts_0807__musicxml__Utdodeuri_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Utdodeuri_parts(0807)_musicxml/Utdodeuri_Piri_part(0807).musicxml.xml
92,Utdodeuri_parts(0807)_musicxml,Utdodeuri_Gayageum_part(0807),Gayageum,pd,raw,452.7357511726771,55.49942539543904,11.878455381998341,0.9901547574705843,35,5.0,6.0,figures/fit_results_parts_raw/0092__Utdodeuri_parts_0807__musicxml__Utdodeuri_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Utdodeuri_parts(0807)_musicxml/Utdodeuri_Gayageum_part(0807).musicxml.xml
93,Utdodeuri_parts(0807)_musicxml,Utdodeuri_Haegeum_part(0807),Haegeum,pd,raw,409.3333558998767,13.673943107707391,3.5260831644430337,0.9852567078232485,37,5.0,7.0,figures/fit_results_parts_raw/0093__Utdodeuri_parts_0807__musicxml__Utdodeuri_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Utdodeuri_parts(0807)_musicxml/Utdodeuri_Haegeum_part(0807).musicxml.xml
94,Utdodeuri_parts(0807)_musicxml,Utdodeuri_Geomungo_part(0807),Geomungo,pd,raw,394.36455572292715,5.900298485072647,2.246891396212791,0.9882356400975028,38,4.0,6.0,figures/fit_results_parts_raw/0094__Utdodeuri_parts_0807__musicxml__Utdodeuri_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Utdodeuri_parts(0807)_musicxml/Utdodeuri_Geomungo_part(0807).musicxml.xml
95,Mitdodeuri_parts(0807)_musicxml,Mitdodeuri_Piri_part(0807),Piri,pd,raw,453.12952077327105,8.190980924520739,2.2081793536295793,0.9878254333232402,45,5.0,9.0,figures/fit_results_parts_raw/0095__Mitdodeuri_parts_0807__musicxml__Mitdodeuri_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Mitdodeuri_parts(0807)_musicxml/Mitdodeuri_Piri_part(0807).musicxml.xml
96,Mitdodeuri_parts(0807)_musicxml,Mitdodeuri_Daegeum_part(0807),Daegeum,pd,raw,703.783286490947,8.599658342588727,1.3491487822391963,0.9695193199590239,72,13.0,69.0,figures/fit_results_parts_raw/0096__Mitdodeuri_parts_0807__musicxml__Mitdodeuri_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Mitdodeuri_parts(0807)_musicxml/Mitdodeuri_Daegeum_part(0807).musicxml.xml
97,Mitdodeuri_parts(0807)_musicxml,Mitdodeuri_Gayageum_part(0807),Gayageum,pd,raw,434.88695166542504,74.38204338424447,12.162430978514836,0.9764169850340543,45,6.0,8.0,figures/fit_results_parts_raw/0097__Mitdodeuri_parts_0807__musicxml__Mitdodeuri_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Mitdodeuri_parts(0807)_musicxml/Mitdodeuri_Gayageum_part(0807).musicxml.xml
98,Mitdodeuri_parts(0807)_musicxml,Mitdodeuri_Haegeum_part(0807),Haegeum,pd,raw,436.9970546241741,14.746109987306136,3.9293928292116402,0.9941630191827099,37,4.0,6.0,figures/fit_results_parts_raw/0098__Mitdodeuri_parts_0807__musicxml__Mitdodeuri_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Mitdodeuri_parts(0807)_musicxml/Mitdodeuri_Haegeum_part(0807).musicxml.xml
99,Mitdodeuri_parts(0807)_musicxml,Mitdodeuri_Geomungo_part(0807),Geomungo,pd,raw,393.5876070556455,105.17528871719905,19.99999999856285,0.9712094995559644,37,5.0,6.0,figures/fit_results_parts_raw/0099__Mitdodeuri_parts_0807__musicxml__Mitdodeuri_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Mitdodeuri Utdodeuri 밑도드리 웃도드리_정악보본_XML/Mitdodeuri_parts(0807)_musicxml/Mitdodeuri_Geomungo_part(0807).musicxml.xml
100,08 P-Gunak_parts(0807)_musicxml,08 P-Gunak_Geomungo_part(0807),Geomungo,pd,raw,287.21242993130915,218.65695903925584,19.999999999989605,0.9850523855334659,38,10.0,13.0,figures/fit_results_parts_raw/0100__08_P-Gunak_parts_0807__musicxml__08_P-Gunak_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/08 P-Gunak_parts(0807)_musicxml/08 P-Gunak_Geomungo_part(0807).musicxml.xml
101,08 P-Gunak_parts(0807)_musicxml,08 P-Gunak_Haegeum_part(0807),Haegeum,pd,raw,352.3750749707277,3.908639306007908,1.1992256711210396,0.9671736560122123,47,8.0,47.0,figures/fit_results_parts_raw/0101__08_P-Gunak_parts_0807__musicxml__08_P-Gunak_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/08 P-Gunak_parts(0807)_musicxml/08 P-Gunak_Haegeum_part(0807).musicxml.xml
102,08 P-Gunak_parts(0807)_musicxml,08 P-Gunak_Piri_part(0807),Piri,pd,raw,352.1734977199945,3.9583210537679325,1.239754293524051,0.9445742768419347,46,8.0,46.0,figures/fit_results_parts_raw/0102__08_P-Gunak_parts_0807__musicxml__08_P-Gunak_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/08 P-Gunak_parts(0807)_musicxml/08 P-Gunak_Piri_part(0807).musicxml.xml
103,08 P-Gunak_parts(0807)_musicxml,08 P-Gunak_Gayageum_part(0807),Gayageum,pd,raw,313.69311906461706,63.807647636038496,8.097175325134277,0.9901996116662252,41,7.0,11.0,figures/fit_results_parts_raw/0103__08_P-Gunak_parts_0807__musicxml__08_P-Gunak_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/08 P-Gunak_parts(0807)_musicxml/08 P-Gunak_Gayageum_part(0807).musicxml.xml
104,08 P-Gunak_parts(0807)_musicxml,08 P-Gunak_Daegeum_parts(0807),Daegeum,pd,raw,449.702317558703,11.006606598793521,1.5278415281635702,0.9222857754348656,62,13.0,40.0,figures/fit_results_parts_raw/0104__08_P-Gunak_parts_0807__musicxml__08_P-Gunak_Daegeum_parts_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/08 P-Gunak_parts(0807)_musicxml/08 P-Gunak_Daegeum_parts(0807).musicxml.xml
105,06 P-Yeombuldodeuri_parts(0807)_musicxml,06 P-Yeombuldodeuri_Haegeum_part(0807),Haegeum,pd,raw,307.01298006848015,25.64457768192769,3.6012712010836947,0.9841914372176348,45,8.0,12.0,figures/fit_results_parts_raw/0105__06_P-Yeombuldodeuri_parts_0807__musicxml__06_P-Yeombuldodeuri_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/06 P-Yeombuldodeuri_parts(0807)_musicxml/06 P-Yeombuldodeuri_Haegeum_part(0807).musicxml.xml
106,06 P-Yeombuldodeuri_parts(0807)_musicxml,06 P-Yeombuldodeuri_Daegeum_part(0807),Daegeum,pd,raw,457.2567603334823,21.59155082211254,2.7086152536635515,0.9914853589016225,57,10.0,17.0,figures/fit_results_parts_raw/0106__06_P-Yeombuldodeuri_parts_0807__musicxml__06_P-Yeombuldodeuri_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/06 P-Yeombuldodeuri_parts(0807)_musicxml/06 P-Yeombuldodeuri_Daegeum_part(0807).musicxml.xml
107,06 P-Yeombuldodeuri_parts(0807)_musicxml,06 P-Yeombuldodeuri_Gayageum_part(0807),Gayageum,pd,raw,285.03112155639974,173.37358631103598,19.999999998914117,0.9787185116563325,39,8.0,11.0,figures/fit_results_parts_raw/0107__06_P-Yeombuldodeuri_parts_0807__musicxml__06_P-Yeombuldodeuri_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/06 P-Yeombuldodeuri_parts(0807)_musicxml/06 P-Yeombuldodeuri_Gayageum_part(0807).musicxml.xml
108,06 P-Yeombuldodeuri_parts(0807)_musicxml,06 P-Yeombuldodeuri_Geomungo_part(0807),Geomungo,pd,raw,274.51673382511035,45.204463376963254,5.89200064142788,0.9907806582143622,41,8.0,11.0,figures/fit_results_parts_raw/0108__06_P-Yeombuldodeuri_parts_0807__musicxml__06_P-Yeombuldodeuri_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/06 P-Yeombuldodeuri_parts(0807)_musicxml/06 P-Yeombuldodeuri_Geomungo_part(0807).musicxml.xml
109,06 P-Yeombuldodeuri_parts(0807)_musicxml,06 P-Yeombuldodeuri_Piri_part(0807),Piri,pd,raw,351.4187387234896,31.00452631899822,3.4576910030642587,0.9876596495085447,48,10.0,16.0,figures/fit_results_parts_raw/0109__06_P-Yeombuldodeuri_parts_0807__musicxml__06_P-Yeombuldodeuri_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/06 P-Yeombuldodeuri_parts(0807)_musicxml/06 P-Yeombuldodeuri_Piri_part(0807).musicxml.xml
110,05 P-Sanghyeondodeuri_parts(0807)_musicxml,05 P-Sanghyeondodeuri_Daegeum_part(0807),Daegeum,pd,raw,388.3749543311303,4.795049533573533,1.2506156358706404,0.9536748506767426,57,9.0,57.0,figures/fit_results_parts_raw/0110__05_P-Sanghyeondodeuri_parts_0807__musicxml__05_P-Sanghyeondodeuri_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/05 P-Sanghyeondodeuri_parts(0807)_musicxml/05 P-Sanghyeondodeuri_Daegeum_part(0807).musicxml.xml
111,05 P-Sanghyeondodeuri_parts(0807)_musicxml,05 P-Sanghyeondodeuri_Haegeum_part(0807),Haegeum,pd,raw,221.70851774808244,20.910010504033416,3.873360934691536,0.9847004812595841,30,6.0,9.0,figures/fit_results_parts_raw/0111__05_P-Sanghyeondodeuri_parts_0807__musicxml__05_P-Sanghyeondodeuri_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/05 P-Sanghyeondodeuri_parts(0807)_musicxml/05 P-Sanghyeondodeuri_Haegeum_part(0807).musicxml.xml
112,05 P-Sanghyeondodeuri_parts(0807)_musicxml,05 P-Sanghyeondodeuri_Piri_part(0807),Piri,pd,raw,284.0850222102626,19.23469266688487,2.6149571102167135,0.9833788713505225,47,9.0,16.0,figures/fit_results_parts_raw/0112__05_P-Sanghyeondodeuri_parts_0807__musicxml__05_P-Sanghyeondodeuri_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/05 P-Sanghyeondodeuri_parts(0807)_musicxml/05 P-Sanghyeondodeuri_Piri_part(0807).musicxml.xml
113,05 P-Sanghyeondodeuri_parts(0807)_musicxml,05 P-Sanghyeondodeuri_Gayageum_part(0807),Gayageum,pd,raw,207.2765287715095,6.652128944976774,2.6568756284209187,0.98135818121549,30,3.0,5.0,figures/fit_results_parts_raw/0113__05_P-Sanghyeondodeuri_parts_0807__musicxml__05_P-Sanghyeondodeuri_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/05 P-Sanghyeondodeuri_parts(0807)_musicxml/05 P-Sanghyeondodeuri_Gayageum_part(0807).musicxml.xml
114,05 P-Sanghyeondodeuri_parts(0807)_musicxml,05 P-Sanghyeondodeuri_Geomungo_part(0807),Geomungo,pd,raw,192.56305414869828,4.224717003135339,1.8956459496949343,0.9853358538860545,32,4.0,7.0,figures/fit_results_parts_raw/0114__05_P-Sanghyeondodeuri_parts_0807__musicxml__05_P-Sanghyeondodeuri_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/05 P-Sanghyeondodeuri_parts(0807)_musicxml/05 P-Sanghyeondodeuri_Geomungo_part(0807).musicxml.xml
115,01 P-Sangnyeongsan_parts(0807)_musicxml,01 P-Sangnyeongsan_Gayageum_part(0807),Gayageum,pd,raw,365.0256519328048,8.967674165159679,2.0317920726406844,0.9920729577818128,40,6.0,12.0,figures/fit_results_parts_raw/0115__01_P-Sangnyeongsan_parts_0807__musicxml__01_P-Sangnyeongsan_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/01 P-Sangnyeongsan_parts(0807)_musicxml/01 P-Sangnyeongsan_Gayageum_part(0807).musicxml.xml
116,01 P-Sangnyeongsan_parts(0807)_musicxml,01 P-Sangnyeongsan_Piri_part(0807),Piri,pd,raw,499.2249444309254,5.068310394458976,1.2512903968476587,0.9606016346813223,64,9.0,64.0,figures/fit_results_parts_raw/0116__01_P-Sangnyeongsan_parts_0807__musicxml__01_P-Sangnyeongsan_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/01 P-Sangnyeongsan_parts(0807)_musicxml/01 P-Sangnyeongsan_Piri_part(0807).musicxml.xml
117,01 P-Sangnyeongsan_parts(0807)_musicxml,01 P-Sangnyeongsan_Haegeum_part(0807),Haegeum,pd,raw,472.6270427462656,12.634505872056655,1.9245501797775746,0.9585963850862625,58,9.0,20.0,figures/fit_results_parts_raw/0117__01_P-Sangnyeongsan_parts_0807__musicxml__01_P-Sangnyeongsan_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/01 P-Sangnyeongsan_parts(0807)_musicxml/01 P-Sangnyeongsan_Haegeum_part(0807).musicxml.xml
118,01 P-Sangnyeongsan_parts(0807)_musicxml,01 P-Sangnyeongsan_Daegeum_part(0807),Daegeum,pd,raw,717.2126484430718,26.894094439419266,2.3822275200168024,0.9820056343971061,80,14.0,27.0,figures/fit_results_parts_raw/0118__01_P-Sangnyeongsan_parts_0807__musicxml__01_P-Sangnyeongsan_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/01 P-Sangnyeongsan_parts(0807)_musicxml/01 P-Sangnyeongsan_Daegeum_part(0807).musicxml.xml
119,01 P-Sangnyeongsan_parts(0807)_musicxml,01 P-Sangnyeongsan_Geomungo_part(0807),Geomungo,pd,raw,248.09192639167148,28.06866077059398,5.658683205861765,0.9775692479728562,28,5.0,7.0,figures/fit_results_parts_raw/0119__01_P-Sangnyeongsan_parts_0807__musicxml__01_P-Sangnyeongsan_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/01 P-Sangnyeongsan_parts(0807)_musicxml/01 P-Sangnyeongsan_Geomungo_part(0807).musicxml.xml
120,07 P-Taryeong_parts(0807)_musicxml,07 P-Taryeong_Haegeum_part(0807),Haegeum,pd,raw,272.7180085707621,14.616688852499662,3.2681435397653837,0.9933700308118606,41,5.0,8.0,figures/fit_results_parts_raw/0120__07_P-Taryeong_parts_0807__musicxml__07_P-Taryeong_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/07 P-Taryeong_parts(0807)_musicxml/07 P-Taryeong_Haegeum_part(0807).musicxml.xml
121,07 P-Taryeong_parts(0807)_musicxml,07 P-Taryeong_Piri_part(0807),Piri,pd,raw,272.02686435020286,3.761641766234609,1.4131281779301885,0.9779962291894821,44,5.0,21.0,figures/fit_results_parts_raw/0121__07_P-Taryeong_parts_0807__musicxml__07_P-Taryeong_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/07 P-Taryeong_parts(0807)_musicxml/07 P-Taryeong_Piri_part(0807).musicxml.xml
122,07 P-Taryeong_parts(0807)_musicxml,07 P-Taryeong_Gayageum_part(0807),Gayageum,pd,raw,292.2053225038491,126.52001731957357,19.999999999999346,0.9853692194928182,34,6.0,8.0,figures/fit_results_parts_raw/0122__07_P-Taryeong_parts_0807__musicxml__07_P-Taryeong_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/07 P-Taryeong_parts(0807)_musicxml/07 P-Taryeong_Gayageum_part(0807).musicxml.xml
123,07 P-Taryeong_parts(0807)_musicxml,07 P-Taryeong_Geomungo_part(0807),Geomungo,pd,raw,269.57641923295415,37.81239731632745,6.711518780252788,0.9808466033580482,35,6.0,8.0,figures/fit_results_parts_raw/0123__07_P-Taryeong_parts_0807__musicxml__07_P-Taryeong_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/07 P-Taryeong_parts(0807)_musicxml/07 P-Taryeong_Geomungo_part(0807).musicxml.xml
124,07 P-Taryeong_parts(0807)_musicxml,07 P-Taryeong_Daegeum_part(0807),Daegeum,pd,raw,354.3175204103395,11.48245434199125,2.0298824272076343,0.9908569608383334,50,8.0,16.0,figures/fit_results_parts_raw/0124__07_P-Taryeong_parts_0807__musicxml__07_P-Taryeong_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/07 P-Taryeong_parts(0807)_musicxml/07 P-Taryeong_Daegeum_part(0807).musicxml.xml
125,04 P-Garakdeori_parts(0807)_musicxml,04 P-Garakdeori_Gayageum_parts(0807),Gayageum,pd,raw,76.2733640640645,9.131832466663983,2.4018464450192036,0.9644722268052985,23,5.0,9.0,figures/fit_results_parts_raw/0125__04_P-Garakdeori_parts_0807__musicxml__04_P-Garakdeori_Gayageum_parts_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/04 P-Garakdeori_parts(0807)_musicxml/04 P-Garakdeori_Gayageum_parts(0807).musicxml.xml
126,04 P-Garakdeori_parts(0807)_musicxml,04 P-Garakdeori_Piri_parts(0807),Piri,pd,raw,144.11138165392722,89.01755393856939,6.7119876159821965,0.9742274645058948,38,13.0,19.0,figures/fit_results_parts_raw/0126__04_P-Garakdeori_parts_0807__musicxml__04_P-Garakdeori_Piri_parts_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/04 P-Garakdeori_parts(0807)_musicxml/04 P-Garakdeori_Piri_parts(0807).musicxml.xml
127,04 P-Garakdeori_parts(0807)_musicxml,04 P-Garakdeori_Daegeum_part(0807),Daegeum,pd,raw,167.16616520727857,21.407803242087514,2.1160094361485715,0.9743167625525819,42,14.0,28.0,figures/fit_results_parts_raw/0127__04_P-Garakdeori_parts_0807__musicxml__04_P-Garakdeori_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/04 P-Garakdeori_parts(0807)_musicxml/04 P-Garakdeori_Daegeum_part(0807).musicxml.xml
128,04 P-Garakdeori_parts(0807)_musicxml,04 P-Garakdeori_Haegeum_parts(0807),Haegeum,pd,raw,99.37529211162507,13.41983935030295,1.8919117488108252,0.9539156429697714,27,10.0,23.0,figures/fit_results_parts_raw/0128__04_P-Garakdeori_parts_0807__musicxml__04_P-Garakdeori_Haegeum_parts_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/04 P-Garakdeori_parts(0807)_musicxml/04 P-Garakdeori_Haegeum_parts(0807).musicxml.xml
129,04 P-Garakdeori_parts(0807)_musicxml,04 P-Garakdeori_Geomungo_parts(0807),Geomungo,pd,raw,74.67363517781567,2.3195802067063673,1.2087445980187457,0.9619434182752818,22,5.0,22.0,figures/fit_results_parts_raw/0129__04_P-Garakdeori_parts_0807__musicxml__04_P-Garakdeori_Geomungo_parts_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/04 P-Garakdeori_parts(0807)_musicxml/04 P-Garakdeori_Geomungo_parts(0807).musicxml.xml
130,03 P-Seryeongsan_parts(0807)_musicxml,03 P-Seryeongsan_Haegeum_part(0807),Haegeum,pd,raw,162.4316203265054,4.692717707899368,1.4229907826154302,0.969211770977133,35,7.0,25.0,figures/fit_results_parts_raw/0130__03_P-Seryeongsan_parts_0807__musicxml__03_P-Seryeongsan_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/03 P-Seryeongsan_parts(0807)_musicxml/03 P-Seryeongsan_Haegeum_part(0807).musicxml.xml
131,03 P-Seryeongsan_parts(0807)_musicxml,03 P-Seryeongsan_Gayageum_part(0807),Gayageum,pd,raw,138.60068948669561,2.4034112788020625,1.6244880153971817,0.9749009757184758,23,3.0,6.0,figures/fit_results_parts_raw/0131__03_P-Seryeongsan_parts_0807__musicxml__03_P-Seryeongsan_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/03 P-Seryeongsan_parts(0807)_musicxml/03 P-Seryeongsan_Gayageum_part(0807).musicxml.xml
132,03 P-Seryeongsan_parts(0807)_musicxml,03 P-Seryeongsan_Piri_part(0807),Piri,pd,raw,199.46102822571729,59.57418657775586,5.734214661414028,0.9820870175317392,43,10.0,15.0,figures/fit_results_parts_raw/0132__03_P-Seryeongsan_parts_0807__musicxml__03_P-Seryeongsan_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/03 P-Seryeongsan_parts(0807)_musicxml/03 P-Seryeongsan_Piri_part(0807).musicxml.xml
133,03 P-Seryeongsan_parts(0807)_musicxml,03 P-Seryeongsan_Geomungo_part(0807),Geomungo,pd,raw,140.69868646203713,4.073403836830544,1.9177365573955931,0.9624423646219861,25,3.0,6.0,figures/fit_results_parts_raw/0133__03_P-Seryeongsan_parts_0807__musicxml__03_P-Seryeongsan_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/03 P-Seryeongsan_parts(0807)_musicxml/03 P-Seryeongsan_Geomungo_part(0807).musicxml.xml
134,03 P-Seryeongsan_parts(0807)_musicxml,03 P-Seryeongsan_Daegeum_part(0807),Daegeum,pd,raw,253.84358230200036,24.214495299629657,2.30463208808839,0.9762670522411877,49,13.0,26.0,figures/fit_results_parts_raw/0134__03_P-Seryeongsan_parts_0807__musicxml__03_P-Seryeongsan_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/03 P-Seryeongsan_parts(0807)_musicxml/03 P-Seryeongsan_Daegeum_part(0807).musicxml.xml
135,02 P-Jungnyeongsan_parts(0807)_musicxml,02 P-Jungnyeongsan_Haegeum_part(0807),Haegeum,pd,raw,426.63520893511554,18.468374389263076,2.499327021713333,0.9271677126902159,46,9.0,17.0,figures/fit_results_parts_raw/0135__02_P-Jungnyeongsan_parts_0807__musicxml__02_P-Jungnyeongsan_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/02 P-Jungnyeongsan_parts(0807)_musicxml/02 P-Jungnyeongsan_Haegeum_part(0807).musicxml.xml
136,02 P-Jungnyeongsan_parts(0807)_musicxml,02 P-Jungnyeongsan_Gayageum_part(0807),Gayageum,pd,raw,248.6800113143953,64.90312393338297,13.843167015503957,0.9908336893816662,25,4.0,6.0,figures/fit_results_parts_raw/0136__02_P-Jungnyeongsan_parts_0807__musicxml__02_P-Jungnyeongsan_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/02 P-Jungnyeongsan_parts(0807)_musicxml/02 P-Jungnyeongsan_Gayageum_part(0807).musicxml.xml
137,02 P-Jungnyeongsan_parts(0807)_musicxml,02 P-Jungnyeongsan_Geomungo_part(0807),Geomungo,pd,raw,250.1786652813248,92.9984736676242,19.99999999994125,0.9950429520943747,24,4.0,5.0,figures/fit_results_parts_raw/0137__02_P-Jungnyeongsan_parts_0807__musicxml__02_P-Jungnyeongsan_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/02 P-Jungnyeongsan_parts(0807)_musicxml/02 P-Jungnyeongsan_Geomungo_part(0807).musicxml.xml
138,02 P-Jungnyeongsan_parts(0807)_musicxml,02 P-Jungnyeongsan_Piri_part(0807),Piri,pd,raw,499.0831474522337,15.673451867935983,2.223926854347016,0.9592030483778806,51,9.0,18.0,figures/fit_results_parts_raw/0138__02_P-Jungnyeongsan_parts_0807__musicxml__02_P-Jungnyeongsan_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/02 P-Jungnyeongsan_parts(0807)_musicxml/02 P-Jungnyeongsan_Piri_part(0807).musicxml.xml
139,02 P-Jungnyeongsan_parts(0807)_musicxml,02 P-Jungnyeongsan_Daegeum_part(0807),Daegeum,pd,raw,634.3772558851767,3.6074661088951894,1.0049772550270053,0.9470454585638713,82,15.0,82.0,figures/fit_results_parts_raw/0139__02_P-Jungnyeongsan_parts_0807__musicxml__02_P-Jungnyeongsan_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Pyeongjohoesang 평조회상_정악보본_XML/02 P-Jungnyeongsan_parts(0807)_musicxml/02 P-Jungnyeongsan_Daegeum_part(0807).musicxml.xml
140,02 J-Jungnyeongsan_parts(0722)_musicxml,02 J-Jungnyeongsan_Gayageum_part(0722),Gayageum,pd,raw,244.84386428668367,47.64389887532721,12.542412309246943,0.9905109397189963,20,4.0,5.0,figures/fit_results_parts_raw/0140__02_J-Jungnyeongsan_parts_0722__musicxml__02_J-Jungnyeongsan_Gayageum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/02 J-Jungnyeongsan_parts(0722)_musicxml/02 J-Jungnyeongsan_Gayageum_part(0722).musicxml.xml
141,02 J-Jungnyeongsan_parts(0722)_musicxml,02 J-Jungnyeongsan_Geomungo_part(0722),Geomungo,pd,raw,252.6692129628504,89.65255227506938,19.999999999999996,0.9913668883615198,26,4.0,5.0,figures/fit_results_parts_raw/0141__02_J-Jungnyeongsan_parts_0722__musicxml__02_J-Jungnyeongsan_Geomungo_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/02 J-Jungnyeongsan_parts(0722)_musicxml/02 J-Jungnyeongsan_Geomungo_part(0722).musicxml.xml
142,02 J-Jungnyeongsan_parts(0722)_musicxml,02 J-Jungnyeongsan_Haegeum_part(0722),Haegeum,pd,raw,391.32623085698094,8.946963702628254,1.7388150008832368,0.9452148459003227,41,8.0,19.0,figures/fit_results_parts_raw/0142__02_J-Jungnyeongsan_parts_0722__musicxml__02_J-Jungnyeongsan_Haegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/02 J-Jungnyeongsan_parts(0722)_musicxml/02 J-Jungnyeongsan_Haegeum_part(0722).musicxml.xml
143,02 J-Jungnyeongsan_parts(0722)_musicxml,02 J-Jungnyeongsan_Piri_part(0722),Piri,pd,raw,391.68055091931683,3.3414016884848556,1.1727831174641397,0.9764292974631493,45,8.0,45.0,figures/fit_results_parts_raw/0143__02_J-Jungnyeongsan_parts_0722__musicxml__02_J-Jungnyeongsan_Piri_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/02 J-Jungnyeongsan_parts(0722)_musicxml/02 J-Jungnyeongsan_Piri_part(0722).musicxml.xml
144,02 J-Jungnyeongsan_parts(0722)_musicxml,02 J-Jungnyeongsan_Daegeum_part(0722),Daegeum,pd,raw,633.2680341690107,10.335474357325884,1.4960891505809146,0.9810546380023718,85,12.0,41.0,figures/fit_results_parts_raw/0144__02_J-Jungnyeongsan_parts_0722__musicxml__02_J-Jungnyeongsan_Daegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/02 J-Jungnyeongsan_parts(0722)_musicxml/02 J-Jungnyeongsan_Daegeum_part(0722).musicxml.xml
145,09 J-Gunak_parts(0807)_musicxml,09 J-Gunak_Geomungo_part(0807),Geomungo,pd,raw,287.21242993130915,218.65695903925584,19.999999999989605,0.9850523855334659,38,10.0,13.0,figures/fit_results_parts_raw/0145__09_J-Gunak_parts_0807__musicxml__09_J-Gunak_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/09 J-Gunak_parts(0807)_musicxml/09 J-Gunak_Geomungo_part(0807).musicxml.xml
146,09 J-Gunak_parts(0807)_musicxml,09 J-Gunak_Haegeum_part(0807),Haegeum,pd,raw,349.5989898569141,3.473190244124835,1.1521293750522077,0.9705633040062316,45,8.0,45.0,figures/fit_results_parts_raw/0146__09_J-Gunak_parts_0807__musicxml__09_J-Gunak_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/09 J-Gunak_parts(0807)_musicxml/09 J-Gunak_Haegeum_part(0807).musicxml.xml
147,09 J-Gunak_parts(0807)_musicxml,09 J-Gunak_Daegeum_part(0807),Daegeum,pd,raw,482.3476156326692,31.383564729094445,2.361016282814269,0.977445070904007,77,17.0,32.0,figures/fit_results_parts_raw/0147__09_J-Gunak_parts_0807__musicxml__09_J-Gunak_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/09 J-Gunak_parts(0807)_musicxml/09 J-Gunak_Daegeum_part(0807).musicxml.xml
148,09 J-Gunak_parts(0807)_musicxml,09 J-Gunak_Piri_part(0807),Piri,pd,raw,346.5337313604238,2.4819530052162015,1.1656296752156137,0.9677825071097513,49,6.0,49.0,figures/fit_results_parts_raw/0148__09_J-Gunak_parts_0807__musicxml__09_J-Gunak_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/09 J-Gunak_parts(0807)_musicxml/09 J-Gunak_Piri_part(0807).musicxml.xml
149,09 J-Gunak_parts(0807)_musicxml,09 J-Gunak_Gayageum_part(0807),Gayageum,pd,raw,313.69311906461706,63.807647636038496,8.097175325134277,0.9901996116662252,41,7.0,11.0,figures/fit_results_parts_raw/0149__09_J-Gunak_parts_0807__musicxml__09_J-Gunak_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/09 J-Gunak_parts(0807)_musicxml/09 J-Gunak_Gayageum_part(0807).musicxml.xml
150,03 J-Seryeongsan_parts(0722)_musicxml,03 J-Seryeongsan_Haegeum_part(0722),Haegeum,pd,raw,159.4396317553332,3.3202929063837954,1.2859778825520412,0.9574728649550297,33,6.0,33.0,figures/fit_results_parts_raw/0150__03_J-Seryeongsan_parts_0722__musicxml__03_J-Seryeongsan_Haegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/03 J-Seryeongsan_parts(0722)_musicxml/03 J-Seryeongsan_Haegeum_part(0722).musicxml.xml
151,03 J-Seryeongsan_parts(0722)_musicxml,03 J-Seryeongsan_Gayageum_part(0722),Gayageum,pd,raw,137.47649934782572,2.6915190054991553,1.7282601643559528,0.9752475132807499,24,3.0,6.0,figures/fit_results_parts_raw/0151__03_J-Seryeongsan_parts_0722__musicxml__03_J-Seryeongsan_Gayageum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/03 J-Seryeongsan_parts(0722)_musicxml/03 J-Seryeongsan_Gayageum_part(0722).musicxml.xml
152,03 J-Seryeongsan_parts(0722)_musicxml,03 J-Seryeongsan_Geomungo_part(0722),Geomungo,pd,raw,135.0304728776258,4.7606099726869315,2.218269245555372,0.9756272336349509,26,3.0,5.0,figures/fit_results_parts_raw/0152__03_J-Seryeongsan_parts_0722__musicxml__03_J-Seryeongsan_Geomungo_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/03 J-Seryeongsan_parts(0722)_musicxml/03 J-Seryeongsan_Geomungo_part(0722).musicxml.xml
153,03 J-Seryeongsan_parts(0722)_musicxml,03 J-Seryeongsan_Piri_part(0722),Piri,pd,raw,168.4294079340732,39.20035516172122,4.563385156160529,0.989228867362085,34,9.0,13.0,figures/fit_results_parts_raw/0153__03_J-Seryeongsan_parts_0722__musicxml__03_J-Seryeongsan_Piri_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/03 J-Seryeongsan_parts(0722)_musicxml/03 J-Seryeongsan_Piri_part(0722).musicxml.xml
154,03 J-Seryeongsan_parts(0722)_musicxml,03 J-Seryeongsan_Daegeum_part(0722),Daegeum,pd,raw,225.18958494448447,27.19756963781576,2.6122604227951443,0.981656365403681,52,13.0,23.0,figures/fit_results_parts_raw/0154__03_J-Seryeongsan_parts_0722__musicxml__03_J-Seryeongsan_Daegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/03 J-Seryeongsan_parts(0722)_musicxml/03 J-Seryeongsan_Daegeum_part(0722).musicxml.xml
155,05 J-Sanghyeondodeuri_parts(0722)_musicxml,05 J-Sanghyeondodeuri_Haegeum_parts(0722),Haegeum,pd,raw,221.6149846069695,18.95671725876253,3.6490378831078885,0.9837881094703042,30,6.0,9.0,figures/fit_results_parts_raw/0155__05_J-Sanghyeondodeuri_parts_0722__musicxml__05_J-Sanghyeondodeuri_Haegeum_parts_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/05 J-Sanghyeondodeuri_parts(0722)_musicxml/05 J-Sanghyeondodeuri_Haegeum_parts(0722).musicxml.xml
156,05 J-Sanghyeondodeuri_parts(0722)_musicxml,05 J-Sanghyeondodeuri_Piri_part(0722),Piri,pd,raw,241.48652062613718,16.430531484513857,2.651720737585449,0.9874265557632423,38,8.0,13.0,figures/fit_results_parts_raw/0156__05_J-Sanghyeondodeuri_parts_0722__musicxml__05_J-Sanghyeondodeuri_Piri_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/05 J-Sanghyeondodeuri_parts(0722)_musicxml/05 J-Sanghyeondodeuri_Piri_part(0722).musicxml.xml
157,05 J-Sanghyeondodeuri_parts(0722)_musicxml,05 J-Sanghyeondodeuri_Gayageum_part(0722),Gayageum,pd,raw,206.82859291864486,6.505403173742668,2.6451054516974333,0.9812770682180592,32,3.0,5.0,figures/fit_results_parts_raw/0157__05_J-Sanghyeondodeuri_parts_0722__musicxml__05_J-Sanghyeondodeuri_Gayageum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/05 J-Sanghyeondodeuri_parts(0722)_musicxml/05 J-Sanghyeondodeuri_Gayageum_part(0722).musicxml.xml
158,05 J-Sanghyeondodeuri_parts(0722)_musicxml,05 J-Sanghyeondodeuri_Geomungo_part(0722),Geomungo,pd,raw,187.15915725900803,5.386176456170472,2.0906076917987964,0.9831944990800722,34,4.0,7.0,figures/fit_results_parts_raw/0158__05_J-Sanghyeondodeuri_parts_0722__musicxml__05_J-Sanghyeondodeuri_Geomungo_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/05 J-Sanghyeondodeuri_parts(0722)_musicxml/05 J-Sanghyeondodeuri_Geomungo_part(0722).musicxml.xml
159,05 J-Sanghyeondodeuri_parts(0722)_musicxml,05 J-Sanghyeondodeuri_Daegeum_part(0722),Daegeum,pd,raw,396.0064275049764,7.925871380741296,1.627567904292456,0.963439190827089,59,8.0,22.0,figures/fit_results_parts_raw/0159__05_J-Sanghyeondodeuri_parts_0722__musicxml__05_J-Sanghyeondodeuri_Daegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/05 J-Sanghyeondodeuri_parts(0722)_musicxml/05 J-Sanghyeondodeuri_Daegeum_part(0722).musicxml.xml
160,06 J-Hahyeondodeuri_parts(0722)_musicxml,06 J-Hahyeondodeuri_Gayageum_parts(0722),Gayageum,pd,raw,139.8776178567101,7.51306959571075,2.6635602021323583,0.94622994363586,34,4.0,6.0,figures/fit_results_parts_raw/0160__06_J-Hahyeondodeuri_parts_0722__musicxml__06_J-Hahyeondodeuri_Gayageum_parts_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/06 J-Hahyeondodeuri_parts(0722)_musicxml/06 J-Hahyeondodeuri_Gayageum_parts(0722).musicxml.xml
161,06 J-Hahyeondodeuri_parts(0722)_musicxml,06 J-Hahyeondodeuri_Haegeum_part(0722),Haegeum,pd,raw,178.91042061320283,12.74477913967982,1.90264045704099,0.9817713557836186,39,10.0,21.0,figures/fit_results_parts_raw/0161__06_J-Hahyeondodeuri_parts_0722__musicxml__06_J-Hahyeondodeuri_Haegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/06 J-Hahyeondodeuri_parts(0722)_musicxml/06 J-Hahyeondodeuri_Haegeum_part(0722).musicxml.xml
162,06 J-Hahyeondodeuri_parts(0722)_musicxml,06 J-Hahyeondodeuri_Daegeum_part(0722),Daegeum,pd,raw,268.5785232659284,35.04409735260928,3.578093935699824,0.9847428389103383,59,11.0,17.0,figures/fit_results_parts_raw/0162__06_J-Hahyeondodeuri_parts_0722__musicxml__06_J-Hahyeondodeuri_Daegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/06 J-Hahyeondodeuri_parts(0722)_musicxml/06 J-Hahyeondodeuri_Daegeum_part(0722).musicxml.xml
163,06 J-Hahyeondodeuri_parts(0722)_musicxml,06 J-Hahyeondodeuri_Piri_part(0722),Piri,pd,raw,168.29778184851267,3.5957541828981388,1.358307796004824,0.9768449082588877,46,6.0,27.0,figures/fit_results_parts_raw/0163__06_J-Hahyeondodeuri_parts_0722__musicxml__06_J-Hahyeondodeuri_Piri_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/06 J-Hahyeondodeuri_parts(0722)_musicxml/06 J-Hahyeondodeuri_Piri_part(0722).musicxml.xml
164,06 J-Hahyeondodeuri_parts(0722)_musicxml,06 J-Hahyeondodeuri_Geomungo_part(0722),Geomungo,pd,raw,135.7687288965316,4.932888735853927,1.809123085714232,0.9578808343585218,37,4.0,9.0,figures/fit_results_parts_raw/0164__06_J-Hahyeondodeuri_parts_0722__musicxml__06_J-Hahyeondodeuri_Geomungo_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/06 J-Hahyeondodeuri_parts(0722)_musicxml/06 J-Hahyeondodeuri_Geomungo_part(0722).musicxml.xml
165,04 J-Garakdeori_parts(0722)_musicxml,04 J-Garakdeori_Gayageum_part(0722),Gayageum,pd,raw,76.2733640640645,9.131832466663983,2.4018464450192036,0.9644722268052985,23,5.0,9.0,figures/fit_results_parts_raw/0165__04_J-Garakdeori_parts_0722__musicxml__04_J-Garakdeori_Gayageum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/04 J-Garakdeori_parts(0722)_musicxml/04 J-Garakdeori_Gayageum_part(0722).musicxml.xml
166,04 J-Garakdeori_parts(0722)_musicxml,04 J-Garakdeori_Piri_part(0722),Piri,pd,raw,116.54685021336184,26.645136222831283,2.954066142281608,0.9463289416707701,30,10.0,18.0,figures/fit_results_parts_raw/0166__04_J-Garakdeori_parts_0722__musicxml__04_J-Garakdeori_Piri_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/04 J-Garakdeori_parts(0722)_musicxml/04 J-Garakdeori_Piri_part(0722).musicxml.xml
167,04 J-Garakdeori_parts(0722)_musicxml,04 J-Garakdeori_Haegeum_part(0722),Haegeum,pd,raw,99.4003335088432,11.783097119762413,1.760452924297647,0.9554914183144454,29,10.0,25.0,figures/fit_results_parts_raw/0167__04_J-Garakdeori_parts_0722__musicxml__04_J-Garakdeori_Haegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/04 J-Garakdeori_parts(0722)_musicxml/04 J-Garakdeori_Haegeum_part(0722).musicxml.xml
168,04 J-Garakdeori_parts(0722)_musicxml,04 J-Garakdeori_Daegeum_part(0722),Daegeum,pd,raw,171.28125212203093,11.672063794588656,1.5851221435484568,0.9792970350649357,47,12.0,36.0,figures/fit_results_parts_raw/0168__04_J-Garakdeori_parts_0722__musicxml__04_J-Garakdeori_Daegeum_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/04 J-Garakdeori_parts(0722)_musicxml/04 J-Garakdeori_Daegeum_part(0722).musicxml.xml
169,04 J-Garakdeori_parts(0722)_musicxml,04 J-Garakdeori_Geomungo_part(0722),Geomungo,pd,raw,80.81109527427935,1.021598286237909,0.881958454462706,0.9477771720264084,24,10.0,24.0,figures/fit_results_parts_raw/0169__04_J-Garakdeori_parts_0722__musicxml__04_J-Garakdeori_Geomungo_part_0722_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/04 J-Garakdeori_parts(0722)_musicxml/04 J-Garakdeori_Geomungo_part(0722).musicxml.xml
170,08 J-Taryeong_parts(0807)_musicxml,08 J-Taryeong_Gayageum_part(0807),Gayageum,pd,raw,298.50103500829744,35.81001663329572,6.261594775314824,0.9895477744853974,39,6.0,8.0,figures/fit_results_parts_raw/0170__08_J-Taryeong_parts_0807__musicxml__08_J-Taryeong_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/08 J-Taryeong_parts(0807)_musicxml/08 J-Taryeong_Gayageum_part(0807).musicxml.xml
171,08 J-Taryeong_parts(0807)_musicxml,08 J-Taryeong_Piri_part(0807),Piri,pd,raw,258.434044253983,12.17102417257073,2.6884171127389953,0.9863774008400139,39,6.0,9.0,figures/fit_results_parts_raw/0171__08_J-Taryeong_parts_0807__musicxml__08_J-Taryeong_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/08 J-Taryeong_parts(0807)_musicxml/08 J-Taryeong_Piri_part(0807).musicxml.xml
172,08 J-Taryeong_parts(0807)_musicxml,08 J-Taryeong_Haegeum_part(0807),Haegeum,pd,raw,274.52742142911984,20.5290904392817,3.7068773111346784,0.9847442527191199,36,6.0,9.0,figures/fit_results_parts_raw/0172__08_J-Taryeong_parts_0807__musicxml__08_J-Taryeong_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/08 J-Taryeong_parts(0807)_musicxml/08 J-Taryeong_Haegeum_part(0807).musicxml.xml
173,08 J-Taryeong_parts(0807)_musicxml,08 J-Taryeong_Geomungo_part(0807),Geomungo,pd,raw,272.76268138580946,41.326153224637366,7.002461063199935,0.9760427723237206,36,6.0,8.0,figures/fit_results_parts_raw/0173__08_J-Taryeong_parts_0807__musicxml__08_J-Taryeong_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/08 J-Taryeong_parts(0807)_musicxml/08 J-Taryeong_Geomungo_part(0807).musicxml.xml
174,08 J-Taryeong_parts(0807)_musicxml,08 J-Taryeong_Daegeum_part(0807),Daegeum,pd,raw,388.3482481573624,24.11197389627535,2.868290504066013,0.9813805665149536,59,10.0,17.0,figures/fit_results_parts_raw/0174__08_J-Taryeong_parts_0807__musicxml__08_J-Taryeong_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/08 J-Taryeong_parts(0807)_musicxml/08 J-Taryeong_Daegeum_part(0807).musicxml.xml
175,07 J-Yeombuldodeuri_parts(0807)_musicxml,07 J-Yeombuldodeuri_Daegeum_part(0807),Daegeum,pd,raw,493.4513308942183,4.582509656639816,1.3293337783822998,0.9836305882604367,66,7.0,42.0,figures/fit_results_parts_raw/0175__07_J-Yeombuldodeuri_parts_0807__musicxml__07_J-Yeombuldodeuri_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/07 J-Yeombuldodeuri_parts(0807)_musicxml/07 J-Yeombuldodeuri_Daegeum_part(0807).musicxml.xml
176,07 J-Yeombuldodeuri_parts(0807)_musicxml,07 J-Yeombuldodeuri_Geomungo_part(0807),Geomungo,pd,raw,273.0091775372947,38.2912357478799,5.12935155793395,0.9825796455239,41,8.0,11.0,figures/fit_results_parts_raw/0176__07_J-Yeombuldodeuri_parts_0807__musicxml__07_J-Yeombuldodeuri_Geomungo_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/07 J-Yeombuldodeuri_parts(0807)_musicxml/07 J-Yeombuldodeuri_Geomungo_part(0807).musicxml.xml
177,07 J-Yeombuldodeuri_parts(0807)_musicxml,07 J-Yeombuldodeuri_Haegeum_part(0807),Haegeum,pd,raw,308.9708028575551,31.740249801377978,4.11700720720628,0.9926575709674837,46,8.0,13.0,figures/fit_results_parts_raw/0177__07_J-Yeombuldodeuri_parts_0807__musicxml__07_J-Yeombuldodeuri_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/07 J-Yeombuldodeuri_parts(0807)_musicxml/07 J-Yeombuldodeuri_Haegeum_part(0807).musicxml.xml
178,07 J-Yeombuldodeuri_parts(0807)_musicxml,07 J-Yeombuldodeuri_Piri_part(0807),Piri,pd,raw,323.8624852212933,14.33861527920434,2.2039590660328003,0.9791783712659061,46,9.0,17.0,figures/fit_results_parts_raw/0178__07_J-Yeombuldodeuri_parts_0807__musicxml__07_J-Yeombuldodeuri_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/07 J-Yeombuldodeuri_parts(0807)_musicxml/07 J-Yeombuldodeuri_Piri_part(0807).musicxml.xml
179,07 J-Yeombuldodeuri_parts(0807)_musicxml,07 J-Yeombuldodeuri_Gayageum_part(0807),Gayageum,pd,raw,287.59939368340844,170.4797576770861,19.999999998527358,0.9739032363266581,38,8.0,10.0,figures/fit_results_parts_raw/0179__07_J-Yeombuldodeuri_parts_0807__musicxml__07_J-Yeombuldodeuri_Gayageum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/07 J-Yeombuldodeuri_parts(0807)_musicxml/07 J-Yeombuldodeuri_Gayageum_part(0807).musicxml.xml
180,01 J-Sangnyeongsan_parts(0719)_musicxml,01 J-Sangnyeongsan_Gayageum_part(0719),Gayageum,pd,raw,224.10972429351293,98.3773921898799,19.999999999999996,0.9778422454691488,16,5.0,6.0,figures/fit_results_parts_raw/0180__01_J-Sangnyeongsan_parts_0719__musicxml__01_J-Sangnyeongsan_Gayageum_part_0719_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/01 J-Sangnyeongsan_parts(0719)_musicxml/01 J-Sangnyeongsan_Gayageum_part(0719).musicxml.xml
181,01 J-Sangnyeongsan_parts(0719)_musicxml,01 J-Sangnyeongsan_Geomungo_part(0719),Geomungo,pd,raw,233.24880880404405,94.56942466191106,19.999999999999996,0.9893440750879551,18,4.0,6.0,figures/fit_results_parts_raw/0181__01_J-Sangnyeongsan_parts_0719__musicxml__01_J-Sangnyeongsan_Geomungo_part_0719_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/01 J-Sangnyeongsan_parts(0719)_musicxml/01 J-Sangnyeongsan_Geomungo_part(0719).musicxml.xml
182,01 J-Sangnyeongsan_parts(0719)_musicxml,01 J-Sangnyeongsan_Piri_part(0719),Piri,pd,raw,417.8706811558722,9.983809130054913,1.6609799460114825,0.9287120961713342,58,10.0,25.0,figures/fit_results_parts_raw/0182__01_J-Sangnyeongsan_parts_0719__musicxml__01_J-Sangnyeongsan_Piri_part_0719_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/01 J-Sangnyeongsan_parts(0719)_musicxml/01 J-Sangnyeongsan_Piri_part(0719).musicxml.xml
183,01 J-Sangnyeongsan_parts(0719)_musicxml,01 J-Sangnyeongsan_Haegeum_part(0719),Haegeum,pd,raw,415.0378018925486,3.3510008761987455,1.2315688287542494,0.9852098697607633,53,7.0,53.0,figures/fit_results_parts_raw/0183__01_J-Sangnyeongsan_parts_0719__musicxml__01_J-Sangnyeongsan_Haegeum_part_0719_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/01 J-Sangnyeongsan_parts(0719)_musicxml/01 J-Sangnyeongsan_Haegeum_part(0719).musicxml.xml
184,01 J-Sangnyeongsan_parts(0719)_musicxml,01 J-Sangnyeongsan_Daegeum_part(0719),Daegeum,pd,raw,607.9693241077639,44.99364448737658,3.217075723218547,0.9890905118689183,75,15.0,26.0,figures/fit_results_parts_raw/0184__01_J-Sangnyeongsan_parts_0719__musicxml__01_J-Sangnyeongsan_Daegeum_part_0719_pd_ZM_raw.png,./song_musicxml/KIAS Junggwangjigok 현악영산회상(중광지곡)_정악보본_XML/01 J-Sangnyeongsan_parts(0719)_musicxml/01 J-Sangnyeongsan_Daegeum_part(0719).musicxml.xml
185,08 G-Gunak_parts(0807)_musicxml,08 G-Gunak_Ajaeng_part(0807),Ajaeng,pd,raw,244.672024827813,27.055996645249696,4.552673250922077,0.9755838716910479,26,6.0,9.0,figures/fit_results_parts_raw/0185__08_G-Gunak_parts_0807__musicxml__08_G-Gunak_Ajaeng_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/08 G-Gunak_parts(0807)_musicxml/08 G-Gunak_Ajaeng_part(0807).musicxml.xml
186,08 G-Gunak_parts(0807)_musicxml,08 G-Gunak_Piri_part(0807),Piri,pd,raw,343.2951835966418,2.4398173959815987,1.0808642539021012,0.952635478651492,46,7.0,46.0,figures/fit_results_parts_raw/0186__08_G-Gunak_parts_0807__musicxml__08_G-Gunak_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/08 G-Gunak_parts(0807)_musicxml/08 G-Gunak_Piri_part(0807).musicxml.xml
187,08 G-Gunak_parts(0807)_musicxml,08 G-Gunak_Daegeum_part(0807),Daegeum,pd,raw,443.3960618472,5.311185782797499,1.1795188111557102,0.9504896754586942,60,12.0,60.0,figures/fit_results_parts_raw/0187__08_G-Gunak_parts_0807__musicxml__08_G-Gunak_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/08 G-Gunak_parts(0807)_musicxml/08 G-Gunak_Daegeum_part(0807).musicxml.xml
188,08 G-Gunak_parts(0807)_musicxml,08 G-Gunak_Haegeum_part(0807),Haegeum,pd,raw,347.911438144633,2.909405052086705,1.0748590720034885,0.9678564173387922,45,9.0,45.0,figures/fit_results_parts_raw/0188__08_G-Gunak_parts_0807__musicxml__08_G-Gunak_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/08 G-Gunak_parts(0807)_musicxml/08 G-Gunak_Haegeum_part(0807).musicxml.xml
189,04 G-Garakdeori_parts(0807)_musicxml,04 G-Garakdeori_Piri_part(0807),Piri,pd,raw,103.54269261997011,4.45779091725927,1.0427720165018082,0.9586865210628635,35,15.0,35.0,figures/fit_results_parts_raw/0189__04_G-Garakdeori_parts_0807__musicxml__04_G-Garakdeori_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/04 G-Garakdeori_parts(0807)_musicxml/04 G-Garakdeori_Piri_part(0807).musicxml.xml
190,04 G-Garakdeori_parts(0807)_musicxml,04 G-Garakdeori_Haegeum_part(0807),Haegeum,pd,raw,90.77690487599484,242.63178009367817,19.999999999910134,0.9551064517208592,26,11.0,15.0,figures/fit_results_parts_raw/0190__04_G-Garakdeori_parts_0807__musicxml__04_G-Garakdeori_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/04 G-Garakdeori_parts(0807)_musicxml/04 G-Garakdeori_Haegeum_part(0807).musicxml.xml
191,04 G-Garakdeori_parts(0807)_musicxml,04 G-Garakdeori_Ajaeng_part(0807),Ajaeng,pd,raw,69.87110912204407,115.15044714723041,19.999999999999996,0.9667456747078614,15,5.0,7.0,figures/fit_results_parts_raw/0191__04_G-Garakdeori_parts_0807__musicxml__04_G-Garakdeori_Ajaeng_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/04 G-Garakdeori_parts(0807)_musicxml/04 G-Garakdeori_Ajaeng_part(0807).musicxml.xml
192,04 G-Garakdeori_parts(0807)_musicxml,04 G-Garakdeori_Daegeum_part(0807),Daegeum,pd,raw,165.01942648884486,14.727444974775784,2.3039763420342947,0.9709322748671707,35,8.0,16.0,figures/fit_results_parts_raw/0192__04_G-Garakdeori_parts_0807__musicxml__04_G-Garakdeori_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/04 G-Garakdeori_parts(0807)_musicxml/04 G-Garakdeori_Daegeum_part(0807).musicxml.xml
193,03 G-Seryeongsan_parts(0807)_musicxml,03 G-Seryeongsan_Piri_part(0807),Piri,pd,raw,147.70163128642707,25.567567296323826,2.609696385861672,0.9574868962998571,38,12.0,21.0,figures/fit_results_parts_raw/0193__03_G-Seryeongsan_parts_0807__musicxml__03_G-Seryeongsan_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/03 G-Seryeongsan_parts(0807)_musicxml/03 G-Seryeongsan_Piri_part(0807).musicxml.xml
194,03 G-Seryeongsan_parts(0807)_musicxml,03 G-Seryeongsan_Haegeum_part(0807),Haegeum,pd,raw,140.89738517496278,13.790440334212839,2.3754747475104065,0.95259608121107,28,8.0,14.0,figures/fit_results_parts_raw/0194__03_G-Seryeongsan_parts_0807__musicxml__03_G-Seryeongsan_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/03 G-Seryeongsan_parts(0807)_musicxml/03 G-Seryeongsan_Haegeum_part(0807).musicxml.xml
195,03 G-Seryeongsan_parts(0807)_musicxml,03 G-Seryeongsan_Ajaeng_part(0807),Ajaeng,pd,raw,116.98431202052925,150.31272996664148,19.999999999999996,0.933377819423528,18,7.0,9.0,figures/fit_results_parts_raw/0195__03_G-Seryeongsan_parts_0807__musicxml__03_G-Seryeongsan_Ajaeng_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/03 G-Seryeongsan_parts(0807)_musicxml/03 G-Seryeongsan_Ajaeng_part(0807).musicxml.xml
196,03 G-Seryeongsan_parts(0807)_musicxml,03 G-Seryeongsan_Daegeum_part(0807),Daegeum,pd,raw,254.65588125249252,64.15887391482795,6.9316562365883465,0.961034662049166,38,9.0,13.0,figures/fit_results_parts_raw/0196__03_G-Seryeongsan_parts_0807__musicxml__03_G-Seryeongsan_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/03 G-Seryeongsan_parts(0807)_musicxml/03 G-Seryeongsan_Daegeum_part(0807).musicxml.xml
197,02 G-Jungnyeongsan_parts(0807)_musicxml,02 G-Jungnyeongsan_Haegeum_part(0807),Haegeum,pd,raw,261.1626922217089,4.299920657553344,1.1811263048460612,0.9710796951557545,49,10.0,49.0,figures/fit_results_parts_raw/0197__02_G-Jungnyeongsan_parts_0807__musicxml__02_G-Jungnyeongsan_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/02 G-Jungnyeongsan_parts(0807)_musicxml/02 G-Jungnyeongsan_Haegeum_part(0807).musicxml.xml
198,02 G-Jungnyeongsan_parts(0807)_musicxml,02 G-Jungnyeongsan_Ajaeng_part(0807),Ajaeng,pd,raw,193.0250636167991,22.040162633785787,4.427689082122575,0.9816333056978311,27,5.0,8.0,figures/fit_results_parts_raw/0198__02_G-Jungnyeongsan_parts_0807__musicxml__02_G-Jungnyeongsan_Ajaeng_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/02 G-Jungnyeongsan_parts(0807)_musicxml/02 G-Jungnyeongsan_Ajaeng_part(0807).musicxml.xml
199,02 G-Jungnyeongsan_parts(0807)_musicxml,02 G-Jungnyeongsan_Piri_part(0807),Piri,pd,raw,265.81718074343144,4.39311107681464,1.4961647170613388,0.9872935575374404,52,6.0,17.0,figures/fit_results_parts_raw/0199__02_G-Jungnyeongsan_parts_0807__musicxml__02_G-Jungnyeongsan_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/02 G-Jungnyeongsan_parts(0807)_musicxml/02 G-Jungnyeongsan_Piri_part(0807).musicxml.xml
200,02 G-Jungnyeongsan_parts(0807)_musicxml,02 G-Jungnyeongsan_Daegeum_part(0807),Daegeum,pd,raw,570.9770573555234,17.12089531603113,2.5555471958070166,0.9931891686187266,75,8.0,15.0,figures/fit_results_parts_raw/0200__02_G-Jungnyeongsan_parts_0807__musicxml__02_G-Jungnyeongsan_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/02 G-Jungnyeongsan_parts(0807)_musicxml/02 G-Jungnyeongsan_Daegeum_part(0807).musicxml.xml
201,05 G-Samhyeondodeuri_parts(0807)_musicxml,05 G-Samhyeondodeuri_Daegeum_part(0807),Daegeum,pd,raw,327.8511530434519,5.938633129915791,1.5974202598201883,0.9846453701895554,52,6.0,17.0,figures/fit_results_parts_raw/0201__05_G-Samhyeondodeuri_parts_0807__musicxml__05_G-Samhyeondodeuri_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/05 G-Samhyeondodeuri_parts(0807)_musicxml/05 G-Samhyeondodeuri_Daegeum_part(0807).musicxml.xml
202,05 G-Samhyeondodeuri_parts(0807)_musicxml,05 G-Samhyeondodeuri_Haegeum_part(0807),Haegeum,pd,raw,205.5480671688609,0.3535493764805645,0.9217247520787994,0.9728278692810887,31,3.0,31.0,figures/fit_results_parts_raw/0202__05_G-Samhyeondodeuri_parts_0807__musicxml__05_G-Samhyeondodeuri_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/05 G-Samhyeondodeuri_parts(0807)_musicxml/05 G-Samhyeondodeuri_Haegeum_part(0807).musicxml.xml
203,05 G-Samhyeondodeuri_parts(0807)_musicxml,05 G-Samhyeondodeuri_Piri_part(0807),Piri,pd,raw,197.8126029747145,12.97054324613969,2.1381469765048853,0.97265177993249,39,8.0,16.0,figures/fit_results_parts_raw/0203__05_G-Samhyeondodeuri_parts_0807__musicxml__05_G-Samhyeondodeuri_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/05 G-Samhyeondodeuri_parts(0807)_musicxml/05 G-Samhyeondodeuri_Piri_part(0807).musicxml.xml
204,05 G-Samhyeondodeuri_parts(0807)_musicxml,05 G-Samhyeondodeuri_Ajaeng_part(0807),Ajaeng,pd,raw,167.79076547890824,3.098011104304384e-11,0.8799822907299797,0.936415712516858,15,1.0,15.0,figures/fit_results_parts_raw/0204__05_G-Samhyeondodeuri_parts_0807__musicxml__05_G-Samhyeondodeuri_Ajaeng_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/05 G-Samhyeondodeuri_parts(0807)_musicxml/05 G-Samhyeondodeuri_Ajaeng_part(0807).musicxml.xml
205,01 G-Sangnyeongsan_parts(0807)_musicxml,01 G-Sangnyeongsan_Haegeum_part(0807),Haegeum,pd,raw,275.4594573482534,8.480069882286235,1.7502025471844227,0.9816525092561239,52,8.0,18.0,figures/fit_results_parts_raw/0205__01_G-Sangnyeongsan_parts_0807__musicxml__01_G-Sangnyeongsan_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/01 G-Sangnyeongsan_parts(0807)_musicxml/01 G-Sangnyeongsan_Haegeum_part(0807).musicxml.xml
206,01 G-Sangnyeongsan_parts(0807)_musicxml,01 G-Sangnyeongsan_Daegeum_part(0807),Daegeum,pd,raw,357.1850181543492,17.54626897602573,1.976739174020723,0.9825958850976201,74,12.0,27.0,figures/fit_results_parts_raw/0206__01_G-Sangnyeongsan_parts_0807__musicxml__01_G-Sangnyeongsan_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/01 G-Sangnyeongsan_parts(0807)_musicxml/01 G-Sangnyeongsan_Daegeum_part(0807).musicxml.xml
207,01 G-Sangnyeongsan_parts(0807)_musicxml,01 G-Sangnyeongsan_Piri_part(0807),Piri,pd,raw,211.70842115234467,0.6009475308709669,0.9475748578942043,0.9803610564868461,59,4.0,59.0,figures/fit_results_parts_raw/0207__01_G-Sangnyeongsan_parts_0807__musicxml__01_G-Sangnyeongsan_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/01 G-Sangnyeongsan_parts(0807)_musicxml/01 G-Sangnyeongsan_Piri_part(0807).musicxml.xml
208,01 G-Sangnyeongsan_parts(0807)_musicxml,01 G-Sangnyeongsan_Ahjaeng_part(0807),Ahjaeng,pd,raw,180.86398842727868,1.3845385841762294,1.304565010005825,0.9491475238476631,32,3.0,15.0,figures/fit_results_parts_raw/0208__01_G-Sangnyeongsan_parts_0807__musicxml__01_G-Sangnyeongsan_Ahjaeng_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/01 G-Sangnyeongsan_parts(0807)_musicxml/01 G-Sangnyeongsan_Ahjaeng_part(0807).musicxml.xml
209,07 G-Taryeong_parts(0807)_musicxml,07 G-Taryeong_Haegeum_part(0807)),Haegeum,pd,raw,224.9896393094548,2.056024321905523,1.091707019695466,0.9227481677661213,25,6.0,25.0,figures/fit_results_parts_raw/0209__07_G-Taryeong_parts_0807__musicxml__07_G-Taryeong_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/07 G-Taryeong_parts(0807)_musicxml/07 G-Taryeong_Haegeum_part(0807)).musicxml.xml
210,07 G-Taryeong_parts(0807)_musicxml,07 G-Taryeong_Piri_part(0807),Piri,pd,raw,225.67319342489196,0.6754311180403038,0.7981844359947089,0.9303491718557539,35,,,figures/fit_results_parts_raw/0210__07_G-Taryeong_parts_0807__musicxml__07_G-Taryeong_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/07 G-Taryeong_parts(0807)_musicxml/07 G-Taryeong_Piri_part(0807).musicxml.xml
211,07 G-Taryeong_parts(0807)_musicxml,07 G-Taryeong_Daegeum_part(0807),Daegeum,pd,raw,272.3630320062718,28.780253039756015,3.7380292368400507,0.9899469933513523,44,8.0,13.0,figures/fit_results_parts_raw/0211__07_G-Taryeong_parts_0807__musicxml__07_G-Taryeong_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/07 G-Taryeong_parts(0807)_musicxml/07 G-Taryeong_Daegeum_part(0807).musicxml.xml
212,07 G-Taryeong_parts(0807)_musicxml,07 G-Taryeong_Ajaeng_part(0807),Ajaeng,pd,raw,177.1543934538522,132.4807297401181,19.99999999989893,0.9455277287915202,18,6.0,8.0,figures/fit_results_parts_raw/0212__07_G-Taryeong_parts_0807__musicxml__07_G-Taryeong_Ajaeng_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/07 G-Taryeong_parts(0807)_musicxml/07 G-Taryeong_Ajaeng_part(0807).musicxml.xml
213,06 G-Yeombuldodeuri_parts(0807)_musicxml,06 G-Yeombuldodeuri_Daegeum_part(0807),Daegeum,pd,raw,453.8801038129022,28.1504875135269,4.256482634386663,0.991608909917759,49,7.0,11.0,figures/fit_results_parts_raw/0213__06_G-Yeombuldodeuri_parts_0807__musicxml__06_G-Yeombuldodeuri_Daegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/06 G-Yeombuldodeuri_parts(0807)_musicxml/06 G-Yeombuldodeuri_Daegeum_part(0807).musicxml.xml
214,06 G-Yeombuldodeuri_parts(0807)_musicxml,06 G-Yeombuldodeuri_Haegeum_part(0807),Haegeum,pd,raw,279.2685594017786,12.804818549714788,2.2285087983469785,0.9400996961432575,41,8.0,14.0,figures/fit_results_parts_raw/0214__06_G-Yeombuldodeuri_parts_0807__musicxml__06_G-Yeombuldodeuri_Haegeum_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/06 G-Yeombuldodeuri_parts(0807)_musicxml/06 G-Yeombuldodeuri_Haegeum_part(0807).musicxml.xml
215,06 G-Yeombuldodeuri_parts(0807)_musicxml,06 G-Yeombuldodeuri_Ajaeng_part(0807),Ajaeng,pd,raw,233.6985899436199,19.712720793608952,3.342248175090896,0.9763476191952136,29,7.0,11.0,figures/fit_results_parts_raw/0215__06_G-Yeombuldodeuri_parts_0807__musicxml__06_G-Yeombuldodeuri_Ajaeng_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/06 G-Yeombuldodeuri_parts(0807)_musicxml/06 G-Yeombuldodeuri_Ajaeng_part(0807).musicxml.xml
216,06 G-Yeombuldodeuri_parts(0807)_musicxml,06 G-Yeombuldodeuri_Piri_part(0807),Piri,pd,raw,302.32957355726626,6.2686193055364585,1.2540924285962551,0.9260563189591715,51,12.0,51.0,figures/fit_results_parts_raw/0216__06_G-Yeombuldodeuri_parts_0807__musicxml__06_G-Yeombuldodeuri_Piri_part_0807_pd_ZM_raw.png,./song_musicxml/KIAS Gwanakyeongsanhoesang 관악영산회상_정악보본_XML/06 G-Yeombuldodeuri_parts(0807)_musicxml/06 G-Yeombuldodeuri_Piri_part(0807).musicxml.xml


==> tables/song_results.csv <==
scope,piece,token,fit,A,q,s,R2,Rmax,band_lo,band_hi,fig
piece,Jajin 02 Yeomyangchun_parts(0807)_musicxml,pd,norm,1.0,19.320110521518735,1.8464102188656961,0.9850536267678678,123,15,35,figures/fit_results/per_songs/Jajin_02_Yeomyangchun_parts_0807__musicxml_pd_ZM_norm.png
piece,Jajin 03 Suryongeum_parts(0807)_musicxml,pd,norm,1.0,1.4756225473605706,1.0906193787652336,0.9299358206270041,68,5,68,figures/fit_results/per_songs/Jajin_03_Suryongeum_parts_0807__musicxml_pd_ZM_norm.png
piece,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,pd,norm,1.0,0.8724754469670746,0.9226852154024766,0.968803432478117,131,6,131,figures/fit_results/per_songs/Jajin_01_Gyeongpungnyeon_parts_0807__musicxml_pd_ZM_norm.png
piece,05 Ch-Gunak_parts(0722)_musicxml,pd,norm,1.0,1.0690490745502221,0.9345817437015065,0.9546068619192868,83,7,83,figures/fit_results/per_songs/05_Ch-Gunak_parts_0722__musicxml_pd_ZM_norm.png
piece,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,pd,norm,1.0,34.80431246418251,3.6974371094227414,0.985125595026987,79,10,16,figures/fit_results/per_songs/04_Ch-Byeorujotaryeong__parts_0722__musicxml_pd_ZM_norm.png
piece,01 Ch-Manpajeongsik_parts(0722)_musicxml,pd,norm,1.0,35.50703578023134,4.006668086878791,0.9893902538750201,74,9,15,figures/fit_results/per_songs/01_Ch-Manpajeongsik_parts_0722__musicxml_pd_ZM_norm.png
piece,02 Ch-Gilgunak_parts(0722)_musicxml,pd,norm,1.0,14.820710468352598,2.695224710246599,0.9946791931188168,63,7,11,figures/fit_results/per_songs/02_Ch-Gilgunak_parts_0722__musicxml_pd_ZM_norm.png
piece,03 Ch-Giltaryeong_parts(0722)_musicxml,pd,norm,1.0,7.227285047991995,1.6977917354494252,0.9896842838274328,55,7,17,figures/fit_results/per_songs/03_Ch-Giltaryeong_parts_0722__musicxml_pd_ZM_norm.png
piece,03 Cheon-Ujogarakdodeuri_musicxml,pd,norm,1.0,15.06828526267823,2.308422450515315,0.9891082960907134,89,8,16,figures/fit_results/per_songs/03_Cheon-Ujogarakdodeuri_musicxml_pd_ZM_norm.png
piece,02 Cheon-Yangcheongdodeuri_musicxml_1-6,pd,norm,1.0,22.33453979019006,3.9633438336577727,0.9881352767636659,71,6,9,figures/fit_results/per_songs/02_Cheon-Yangcheongdodeuri_musicxml_1-6_pd_ZM_norm.png
piece,01 Cheon-Gyemyeongarakdodeuri_musicxml,pd,norm,1.0,4.630274045612432,1.4639959194605339,0.9703147276664813,94,6,21,figures/fit_results/per_songs/01_Cheon-Gyemyeongarakdodeuri_musicxml_pd_ZM_norm.png
piece,02 Cheon-Yangcheongdodeuri_musicxml_7,pd,norm,1.0,11.004698488734961,1.8205770341855543,0.9890042551328077,73,9,21,figures/fit_results/per_songs/02_Cheon-Yangcheongdodeuri_musicxml_7_pd_ZM_norm.png
piece,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,pd,norm,1.0,10.520268490328768,1.321286189192723,0.9805003974667631,213,17,104,figures/fit_results/per_songs/03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml_pd_ZM_norm.png
piece,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,pd,norm,1.0,10.915156701447428,1.4369932867515494,0.984940237277305,176,14,55,figures/fit_results/per_songs/02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml_pd_ZM_norm.png
piece,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,pd,norm,1.0,8.327663885774543,1.2301445795002204,0.9777127250980102,170,16,170,figures/fit_results/per_songs/01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml_pd_ZM_norm.png
piece,Sujecheon_parts(0722)_musicxml,pd,norm,1.0,74.28974598594029,3.935379281167542,0.9898795805878694,138,19,32,figures/fit_results/per_songs/Sujecheon_parts_0722__musicxml_pd_ZM_norm.png
piece,Yeomillak 2_parts(0807)_musicxml,pd,norm,1.0,41.844559013263186,3.0936651130347395,0.9862196266896118,138,15,26,figures/fit_results/per_songs/Yeomillak_2_parts_0807__musicxml_pd_ZM_norm.png
piece,Yeomillak 1_parts(0807)_musicxml,pd,norm,1.0,26.737419518696242,2.3103152754945917,0.9858053279292569,151,15,28,figures/fit_results/per_songs/Yeomillak_1_parts_0807__musicxml_pd_ZM_norm.png
piece,Yeomillak 3_parts(0807)_musicxml,pd,norm,1.0,37.64170882517073,2.906847654445322,0.9887900162111264,140,15,26,figures/fit_results/per_songs/Yeomillak_3_parts_0807__musicxml_pd_ZM_norm.png
piece,Utdodeuri_parts(0807)_musicxml,pd,norm,1.0,6.19280022825539,2.001742303832404,0.988597799362844,89,5,9,figures/fit_results/per_songs/Utdodeuri_parts_0807__musicxml_pd_ZM_norm.png
piece,Mitdodeuri_parts(0807)_musicxml,pd,norm,1.0,6.187661781666651,1.8530392751279328,0.9918128503608135,103,5,11,figures/fit_results/per_songs/Mitdodeuri_parts_0807__musicxml_pd_ZM_norm.png
piece,08 P-Gunak_parts(0807)_musicxml,pd,norm,1.0,5.01513631098793,1.379058097007646,0.9788935709678231,92,7,33,figures/fit_results/per_songs/08_P-Gunak_parts_0807__musicxml_pd_ZM_norm.png
piece,06 P-Yeombuldodeuri_parts(0807)_musicxml,pd,norm,1.0,55.02621107081755,5.521551625682971,0.9932973080395786,89,10,15,figures/fit_results/per_songs/06_P-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_norm.png
piece,05 P-Sanghyeondodeuri_parts(0807)_musicxml,pd,norm,1.0,8.637260140641562,1.980652932834083,0.9895179670978045,83,6,13,figures/fit_results/per_songs/05_P-Sanghyeondodeuri_parts_0807__musicxml_pd_ZM_norm.png
piece,01 P-Sangnyeongsan_parts(0807)_musicxml,pd,norm,1.0,10.51244615059004,1.6114162229946765,0.9715258460304597,121,11,30,figures/fit_results/per_songs/01_P-Sangnyeongsan_parts_0807__musicxml_pd_ZM_norm.png
piece,07 P-Taryeong_parts(0807)_musicxml,pd,norm,1.0,7.580412649562926,2.0256297706061406,0.9919530008071058,78,5,11,figures/fit_results/per_songs/07_P-Taryeong_parts_0807__musicxml_pd_ZM_norm.png
piece,04 P-Garakdeori_parts(0807)_musicxml,pd,norm,1.0,48.64223378875038,3.895328741672309,0.976106102680917,56,13,21,figures/fit_results/per_songs/04_P-Garakdeori_parts_0807__musicxml_pd_ZM_norm.png
piece,03 P-Seryeongsan_parts(0807)_musicxml,pd,norm,1.0,2.780320950584245,1.1257828806572954,0.9755026844709005,64,7,64,figures/fit_results/per_songs/03_P-Seryeongsan_parts_0807__musicxml_pd_ZM_norm.png
piece,02 P-Jungnyeongsan_parts(0807)_musicxml,pd,norm,1.0,21.01483658710896,2.54815695074247,0.9845044787726518,98,10,18,figures/fit_results/per_songs/02_P-Jungnyeongsan_parts_0807__musicxml_pd_ZM_norm.png
piece,02 J-Jungnyeongsan_parts(0722)_musicxml,pd,norm,1.0,5.316244088838107,1.3241311047644277,0.9877619326108996,127,9,51,figures/fit_results/per_songs/02_J-Jungnyeongsan_parts_0722__musicxml_pd_ZM_norm.png
piece,09 J-Gunak_parts(0807)_musicxml,pd,norm,1.0,4.869162191616559,1.2979515137370383,0.9874324589118366,112,8,59,figures/fit_results/per_songs/09_J-Gunak_parts_0807__musicxml_pd_ZM_norm.png
piece,03 J-Seryeongsan_parts(0722)_musicxml,pd,norm,1.0,1.0848852354023653,0.9782140937549946,0.9791558136076409,88,5,88,figures/fit_results/per_songs/03_J-Seryeongsan_parts_0722__musicxml_pd_ZM_norm.png
piece,05 J-Sanghyeondodeuri_parts(0722)_musicxml,pd,norm,1.0,2.955134153728304,1.2542041852668877,0.9767102439057389,103,6,65,figures/fit_results/per_songs/05_J-Sanghyeondodeuri_parts_0722__musicxml_pd_ZM_norm.png
piece,06 J-Hahyeondodeuri_parts(0722)_musicxml,pd,norm,1.0,3.287379587433016,1.2001498251382534,0.9598810455865366,107,7,107,figures/fit_results/per_songs/06_J-Hahyeondodeuri_parts_0722__musicxml_pd_ZM_norm.png
piece,04 J-Garakdeori_parts(0722)_musicxml,pd,norm,1.0,16.704682301085402,1.795480212940495,0.9814584036441888,83,14,33,figures/fit_results/per_songs/04_J-Garakdeori_parts_0722__musicxml_pd_ZM_norm.png
piece,08 J-Taryeong_parts(0807)_musicxml,pd,norm,1.0,8.373823012428746,1.8353691133591097,0.9829382223782998,102,7,15,figures/fit_results/per_songs/08_J-Taryeong_parts_0807__musicxml_pd_ZM_norm.png
piece,07 J-Yeombuldodeuri_parts(0807)_musicxml,pd,norm,1.0,20.144655870646694,2.270336363032279,0.9898995871572019,122,11,22,figures/fit_results/per_songs/07_J-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_norm.png
piece,01 J-Sangnyeongsan_parts(0719)_musicxml,pd,norm,1.0,1.6952210475450453,0.9271355185318303,0.9459969623685063,124,11,124,figures/fit_results/per_songs/01_J-Sangnyeongsan_parts_0719__musicxml_pd_ZM_norm.png
piece,08 G-Gunak_parts(0807)_musicxml,pd,norm,1.0,1.0868854785069537,0.9045112936020792,0.9358018300193038,81,9,81,figures/fit_results/per_songs/08_G-Gunak_parts_0807__musicxml_pd_ZM_norm.png
piece,04 G-Garakdeori_parts(0807)_musicxml,pd,norm,1.0,288.95809793198407,19.999999999999996,0.9865580515185348,47,13,18,figures/fit_results/per_songs/04_G-Garakdeori_parts_0807__musicxml_pd_ZM_norm.png
piece,03 G-Seryeongsan_parts(0807)_musicxml,pd,norm,1.0,104.89310554211501,8.518612935630694,0.9862865802485129,53,11,17,figures/fit_results/per_songs/03_G-Seryeongsan_parts_0807__musicxml_pd_ZM_norm.png
piece,02 G-Jungnyeongsan_parts(0807)_musicxml,pd,norm,1.0,22.85806211917511,2.326163152682903,0.9908888884648311,99,12,24,figures/fit_results/per_songs/02_G-Jungnyeongsan_parts_0807__musicxml_pd_ZM_norm.png
piece,05 G-Samhyeondodeuri_parts(0807)_musicxml,pd,norm,1.0,5.581747633520976,1.5121901750872455,0.9474673080027336,70,7,21,figures/fit_results/per_songs/05_G-Samhyeondodeuri_parts_0807__musicxml_pd_ZM_norm.png
piece,01 G-Sangnyeongsan_parts(0807)_musicxml,pd,norm,1.0,8.172963010158183,1.3690042796932393,0.9754791236480644,117,12,58,figures/fit_results/per_songs/01_G-Sangnyeongsan_parts_0807__musicxml_pd_ZM_norm.png
piece,07 G-Taryeong_parts(0807)_musicxml,pd,norm,1.0,9.325557011638944,2.05017737398055,0.9408176374153361,51,6,13,figures/fit_results/per_songs/07_G-Taryeong_parts_0807__musicxml_pd_ZM_norm.png
piece,06 G-Yeombuldodeuri_parts(0807)_musicxml,pd,norm,1.0,24.35723765544283,2.892386205528569,0.9829654526013165,78,10,17,figures/fit_results/per_songs/06_G-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_norm.png


==> tables/song_results_raw.csv <==
scope,song,token,fit,A,q,s,R2,Rmax,band_lo,band_hi,fig
song,Jajin 02 Yeomyangchun_parts(0807)_musicxml,pd,raw,1029.1797323609733,18.36345429677263,1.7745170826628793,0.9852764401094207,123,16,38,figures/fit_results_songs_raw/Jajin_02_Yeomyangchun_parts_0807__musicxml_pd_ZM_raw.png
song,Jajin 03 Suryongeum_parts(0807)_musicxml,pd,raw,843.1559285674232,1.365275976218164,1.0517149170604472,0.9304378071989429,68,5,68,figures/fit_results_songs_raw/Jajin_03_Suryongeum_parts_0807__musicxml_pd_ZM_raw.png
song,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,pd,raw,1256.7761527231992,0.7015799102743407,0.8698365718273483,0.9704329620077566,131,9,131,figures/fit_results_songs_raw/Jajin_01_Gyeongpungnyeon_parts_0807__musicxml_pd_ZM_raw.png
song,05 Ch-Gunak_parts(0722)_musicxml,pd,raw,1475.4279371848404,0.9104229217243108,0.8854915877111592,0.9560504303017302,83,9,83,figures/fit_results_songs_raw/05_Ch-Gunak_parts_0722__musicxml_pd_ZM_raw.png
song,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,pd,raw,1245.4805125232588,31.983508130510025,3.4353677309521142,0.9852924754102019,79,10,17,figures/fit_results_songs_raw/04_Ch-Byeorujotaryeong__parts_0722__musicxml_pd_ZM_raw.png
song,01 Ch-Manpajeongsik_parts(0722)_musicxml,pd,raw,1873.3522151308043,32.78185206182588,3.73502149435878,0.9895177777747702,74,9,15,figures/fit_results_songs_raw/01_Ch-Manpajeongsik_parts_0722__musicxml_pd_ZM_raw.png
song,02 Ch-Gilgunak_parts(0722)_musicxml,pd,raw,1366.209985284106,14.43937563896741,2.6382393690247774,0.9947032172849174,63,7,12,figures/fit_results_songs_raw/02_Ch-Gilgunak_parts_0722__musicxml_pd_ZM_raw.png
song,03 Ch-Giltaryeong_parts(0722)_musicxml,pd,raw,905.4825441503408,6.9131907214587,1.644106554120259,0.9898478839357528,55,7,18,figures/fit_results_songs_raw/03_Ch-Giltaryeong_parts_0722__musicxml_pd_ZM_raw.png
song,03 Cheon-Ujogarakdodeuri_musicxml,pd,raw,1397.7337505664975,15.15203757594871,2.3186129242658,0.9891095567371929,89,8,16,figures/fit_results_songs_raw/03_Cheon-Ujogarakdodeuri_musicxml_pd_ZM_raw.png
song,02 Cheon-Yangcheongdodeuri_musicxml_1-6,pd,raw,1168.824132835173,24.516599404623577,4.293219004210886,0.9882226470596298,71,6,9,figures/fit_results_songs_raw/02_Cheon-Yangcheongdodeuri_musicxml_1-6_pd_ZM_raw.png
song,01 Cheon-Gyemyeongarakdodeuri_musicxml,pd,raw,1538.8773607471076,4.268506348273612,1.3924390502339103,0.9707560990004065,94,6,26,figures/fit_results_songs_raw/01_Cheon-Gyemyeongarakdodeuri_musicxml_pd_ZM_raw.png
song,02 Cheon-Yangcheongdodeuri_musicxml_7,pd,raw,377.1883955417293,11.24344257176095,1.8514635894567335,0.9890420003292852,73,9,20,figures/fit_results_songs_raw/02_Cheon-Yangcheongdodeuri_musicxml_7_pd_ZM_raw.png
song,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,pd,raw,1529.4335566654036,9.702898287919723,1.2554765709550357,0.9810982564699687,213,18,209,figures/fit_results_songs_raw/03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml_pd_ZM_raw.png
song,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,pd,raw,1548.0270558978896,10.25673718531029,1.3766739755608486,0.9853287625659988,176,15,69,figures/fit_results_songs_raw/02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml_pd_ZM_raw.png
song,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,pd,raw,1460.2910684247945,7.783332623501637,1.178455589336417,0.9782581962600908,170,17,170,figures/fit_results_songs_raw/01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml_pd_ZM_raw.png
song,Sujecheon_parts(0722)_musicxml,pd,raw,1321.958181716517,73.39271204403924,3.892549614698141,0.9898829468108697,138,19,32,figures/fit_results_songs_raw/Sujecheon_parts_0722__musicxml_pd_ZM_raw.png
song,Yeomillak 2_parts(0807)_musicxml,pd,raw,3300.275215955399,37.993099024321936,2.8537137878821848,0.9864766877117955,138,15,27,figures/fit_results_songs_raw/Yeomillak_2_parts_0807__musicxml_pd_ZM_raw.png
song,Yeomillak 1_parts(0807)_musicxml,pd,raw,3040.701659872547,24.524793605200546,2.157738585167233,0.986152449178253,151,15,30,figures/fit_results_songs_raw/Yeomillak_1_parts_0807__musicxml_pd_ZM_raw.png
song,Yeomillak 3_parts(0807)_musicxml,pd,raw,3190.9989681484394,34.677690931136304,2.713151644536287,0.989022469172871,140,15,27,figures/fit_results_songs_raw/Yeomillak_3_parts_0807__musicxml_pd_ZM_raw.png
song,Utdodeuri_parts(0807)_musicxml,pd,raw,2329.658732927473,5.894879522473653,1.9365358535735533,0.9886680078771587,89,5,9,figures/fit_results_songs_raw/Utdodeuri_parts_0807__musicxml_pd_ZM_raw.png
song,Mitdodeuri_parts(0807)_musicxml,pd,raw,2401.854157588525,6.417298761671238,1.8994898229050872,0.9918572342153872,103,5,11,figures/fit_results_songs_raw/Mitdodeuri_parts_0807__musicxml_pd_ZM_raw.png
song,08 P-Gunak_parts(0807)_musicxml,pd,raw,1786.786661358739,4.58576326607962,1.3057386062782388,0.9795225885375628,92,8,52,figures/fit_results_songs_raw/08_P-Gunak_parts_0807__musicxml_pd_ZM_raw.png
song,06 P-Yeombuldodeuri_parts(0807)_musicxml,pd,raw,1657.5407282521608,58.67181416810413,5.857413972996285,0.9933327812636638,89,10,15,figures/fit_results_songs_raw/06_P-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_raw.png
song,05 P-Sanghyeondodeuri_parts(0807)_musicxml,pd,raw,1298.6754049457645,8.364783790467905,1.9337560810306538,0.9895724294131777,83,6,13,figures/fit_results_songs_raw/05_P-Sanghyeondodeuri_parts_0807__musicxml_pd_ZM_raw.png
song,01 P-Sangnyeongsan_parts(0807)_musicxml,pd,raw,2351.0678032851743,9.445003063626626,1.5017180613345311,0.9721970032928416,121,11,37,figures/fit_results_songs_raw/01_P-Sangnyeongsan_parts_0807__musicxml_pd_ZM_raw.png
song,07 P-Taryeong_parts(0807)_musicxml,pd,raw,1478.9596715054665,7.29709903625687,1.9711724622784315,0.9920099468105906,78,5,11,figures/fit_results_songs_raw/07_P-Taryeong_parts_0807__musicxml_pd_ZM_raw.png
song,04 P-Garakdeori_parts(0807)_musicxml,pd,raw,564.6829616286328,46.537476348689104,3.7377640212915177,0.9761954390265212,56,13,22,figures/fit_results_songs_raw/04_P-Garakdeori_parts_0807__musicxml_pd_ZM_raw.png
song,03 P-Seryeongsan_parts(0807)_musicxml,pd,raw,911.7635314668937,2.614889162880091,1.0872901780557722,0.975974935149657,64,8,64,figures/fit_results_songs_raw/03_P-Seryeongsan_parts_0807__musicxml_pd_ZM_raw.png
song,02 P-Jungnyeongsan_parts(0807)_musicxml,pd,raw,2069.9894571479113,19.218937386309303,2.3725496244169886,0.9848083212572586,98,10,19,figures/fit_results_songs_raw/02_P-Jungnyeongsan_parts_0807__musicxml_pd_ZM_raw.png
song,02 J-Jungnyeongsan_parts(0722)_musicxml,pd,raw,1937.1788077458523,5.020839123178568,1.2775104777960824,0.9880669425908458,127,9,77,figures/fit_results_songs_raw/02_J-Jungnyeongsan_parts_0722__musicxml_pd_ZM_raw.png
song,09 J-Gunak_parts(0807)_musicxml,pd,raw,1805.976550634087,4.543072239086529,1.245162343708788,0.9878432426833914,112,9,112,figures/fit_results_songs_raw/09_J-Gunak_parts_0807__musicxml_pd_ZM_raw.png
song,03 J-Seryeongsan_parts(0722)_musicxml,pd,raw,836.6928538755421,1.0261598369739537,0.9584263397305305,0.979334071495474,88,6,88,figures/fit_results_songs_raw/03_J-Seryeongsan_parts_0722__musicxml_pd_ZM_raw.png
song,05 J-Sanghyeondodeuri_parts(0722)_musicxml,pd,raw,1268.3318676546562,2.8471758475679954,1.2277436054243238,0.976826227853294,103,6,103,figures/fit_results_songs_raw/05_J-Sanghyeondodeuri_parts_0722__musicxml_pd_ZM_raw.png
song,06 J-Hahyeondodeuri_parts(0722)_musicxml,pd,raw,923.3473098935527,3.1059323992458667,1.1603225644765331,0.9602439454799581,107,7,107,figures/fit_results_songs_raw/06_J-Hahyeondodeuri_parts_0722__musicxml_pd_ZM_raw.png
song,04 J-Garakdeori_parts(0722)_musicxml,pd,raw,548.170530516464,16.147034254619076,1.7475331560846648,0.981581165390271,83,14,35,figures/fit_results_songs_raw/04_J-Garakdeori_parts_0722__musicxml_pd_ZM_raw.png
song,08 J-Taryeong_parts(0807)_musicxml,pd,raw,1506.1285841335082,8.186087031110963,1.8051049568492428,0.9829681285164169,102,7,16,figures/fit_results_songs_raw/08_J-Taryeong_parts_0807__musicxml_pd_ZM_raw.png
song,07 J-Yeombuldodeuri_parts(0807)_musicxml,pd,raw,1684.8085331987966,20.000719038270496,2.257198276865399,0.9899020758921636,122,11,22,figures/fit_results_songs_raw/07_J-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_raw.png
song,01 J-Sangnyeongsan_parts(0719)_musicxml,pd,raw,1988.339699703696,1.4150267134347585,0.8691091651554028,0.9478642759152331,124,17,124,figures/fit_results_songs_raw/01_J-Sangnyeongsan_parts_0719__musicxml_pd_ZM_raw.png
song,08 G-Gunak_parts(0807)_musicxml,pd,raw,1425.905521774741,0.9170120064041953,0.8550525897824232,0.9374701493768228,81,14,81,figures/fit_results_songs_raw/08_G-Gunak_parts_0807__musicxml_pd_ZM_raw.png
song,04 G-Garakdeori_parts(0807)_musicxml,pd,raw,430.75743965597457,292.19595116708155,19.999999999999954,0.9867484481089775,47,13,18,figures/fit_results_songs_raw/04_G-Garakdeori_parts_0807__musicxml_pd_ZM_raw.png
song,03 G-Seryeongsan_parts(0807)_musicxml,pd,raw,661.241790463866,95.5523367994252,7.781990469358388,0.9863831055535274,53,11,17,figures/fit_results_songs_raw/03_G-Seryeongsan_parts_0807__musicxml_pd_ZM_raw.png
song,02 G-Jungnyeongsan_parts(0807)_musicxml,pd,raw,1309.8845065047078,21.755581236965014,2.2337076913759075,0.9910299556923449,99,13,25,figures/fit_results_songs_raw/02_G-Jungnyeongsan_parts_0807__musicxml_pd_ZM_raw.png
song,05 G-Samhyeondodeuri_parts(0807)_musicxml,pd,raw,916.5132815681442,4.945866307974336,1.4097623094085077,0.9480695545372795,70,7,28,figures/fit_results_songs_raw/05_G-Samhyeondodeuri_parts_0807__musicxml_pd_ZM_raw.png
song,01 G-Sangnyeongsan_parts(0807)_musicxml,pd,raw,1045.3485873200536,7.56918329323101,1.302709836882747,0.9760280493241552,117,13,88,figures/fit_results_songs_raw/01_G-Sangnyeongsan_parts_0807__musicxml_pd_ZM_raw.png
song,07 G-Taryeong_parts(0807)_musicxml,pd,raw,917.3525380216274,8.120795637937388,1.862457072399907,0.9415138289239839,51,7,14,figures/fit_results_songs_raw/07_G-Taryeong_parts_0807__musicxml_pd_ZM_raw.png
song,06 G-Yeombuldodeuri_parts(0807)_musicxml,pd,raw,1285.8423513738278,22.625957349628436,2.7169027792196823,0.9831860590625312,78,10,17,figures/fit_results_songs_raw/06_G-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_raw.png


==> tables/song_results_raw_with_title.csv <==
scope,piece,token,fit,A,q,s,R2,Rmax,band_lo,band_hi,fig,title
song,Jajin 02 Yeomyangchun_parts(0807)_musicxml,pd,raw,1029.179732,18.3634543,1.774517083,0.98527644,123,16,38,figures/fit_results_songs_raw/Jajin_02_Yeomyangchun_parts_0807__musicxml_pd_ZM_raw.png,Yeomyangchun
song,Jajin 03 Suryongeum_parts(0807)_musicxml,pd,raw,843.1559286,1.365275976,1.051714917,0.930437807,68,5,68,figures/fit_results_songs_raw/Jajin_03_Suryongeum_parts_0807__musicxml_pd_ZM_raw.png,Suryongeum
song,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,pd,raw,1256.776153,0.70157991,0.869836572,0.970432962,131,9,131,figures/fit_results_songs_raw/Jajin_01_Gyeongpungnyeon_parts_0807__musicxml_pd_ZM_raw.png,Gyeongpungnyeon
song,05 Ch-Gunak_parts(0722)_musicxml,pd,raw,1475.427937,0.910422922,0.885491588,0.95605043,83,9,83,figures/fit_results_songs_raw/05_Ch-Gunak_parts_0722__musicxml_pd_ZM_raw.png,Gunak
song,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,pd,raw,1245.480513,31.98350813,3.435367731,0.985292475,79,10,17,figures/fit_results_songs_raw/04_Ch-Byeorujotaryeong__parts_0722__musicxml_pd_ZM_raw.png,Byeorujotaryeong_
song,01 Ch-Manpajeongsik_parts(0722)_musicxml,pd,raw,1873.352215,32.78185206,3.735021494,0.989517778,74,9,15,figures/fit_results_songs_raw/01_Ch-Manpajeongsik_parts_0722__musicxml_pd_ZM_raw.png,Manpajeongsik
song,02 Ch-Gilgunak_parts(0722)_musicxml,pd,raw,1366.209985,14.43937564,2.638239369,0.994703217,63,7,12,figures/fit_results_songs_raw/02_Ch-Gilgunak_parts_0722__musicxml_pd_ZM_raw.png,Gilgunak
song,03 Ch-Giltaryeong_parts(0722)_musicxml,pd,raw,905.4825442,6.913190721,1.644106554,0.989847884,55,7,18,figures/fit_results_songs_raw/03_Ch-Giltaryeong_parts_0722__musicxml_pd_ZM_raw.png,Giltaryeong
song,03 Cheon-Ujogarakdodeuri_musicxml,pd,raw,1397.733751,15.15203758,2.318612924,0.989109557,89,8,16,figures/fit_results_songs_raw/03_Cheon-Ujogarakdodeuri_musicxml_pd_ZM_raw.png,Ujogarakdodeuri
song,02 Cheon-Yangcheongdodeuri_musicxml_1-6,pd,raw,1168.824133,24.5165994,4.293219004,0.988222647,71,6,9,figures/fit_results_songs_raw/02_Cheon-Yangcheongdodeuri_musicxml_1-6_pd_ZM_raw.png,Yangcheongdodeuri movements 1-6
song,01 Cheon-Gyemyeongarakdodeuri_musicxml,pd,raw,1538.877361,4.268506348,1.39243905,0.970756099,94,6,26,figures/fit_results_songs_raw/01_Cheon-Gyemyeongarakdodeuri_musicxml_pd_ZM_raw.png,Gyemyeongarakdodeuri
song,02 Cheon-Yangcheongdodeuri_musicxml_7,pd,raw,377.1883955,11.24344257,1.851463589,0.989042,73,9,20,figures/fit_results_songs_raw/02_Cheon-Yangcheongdodeuri_musicxml_7_pd_ZM_raw.png,Yangcheongdodeuri movement 7
song,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,pd,raw,1529.433557,9.702898288,1.255476571,0.981098256,213,18,209,figures/fit_results_songs_raw/03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml_pd_ZM_raw.png,Gyemyeon Isudaeyeop - Eonyak
song,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,pd,raw,1548.027056,10.25673719,1.376673976,0.985328763,176,15,69,figures/fit_results_songs_raw/02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml_pd_ZM_raw.png,Gyemyeon Chosudaeyeop - Chungseok
song,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,pd,raw,1460.291068,7.783332624,1.178455589,0.978258196,170,17,170,figures/fit_results_songs_raw/01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml_pd_ZM_raw.png,Ujo Chosudaeyeop - dongchang
song,Sujecheon_parts(0722)_musicxml,pd,raw,1321.958182,73.39271204,3.892549615,0.989882947,138,19,32,figures/fit_results_songs_raw/Sujecheon_parts_0722__musicxml_pd_ZM_raw.png,Sujecheon
song,Yeomillak 2_parts(0807)_musicxml,pd,raw,3300.275216,37.99309902,2.853713788,0.986476688,138,15,27,figures/fit_results_songs_raw/Yeomillak_2_parts_0807__musicxml_pd_ZM_raw.png,Yeomillak 2
song,Yeomillak 1_parts(0807)_musicxml,pd,raw,3040.70166,24.52479361,2.157738585,0.986152449,151,15,30,figures/fit_results_songs_raw/Yeomillak_1_parts_0807__musicxml_pd_ZM_raw.png,Yeomillak 1
song,Yeomillak 3_parts(0807)_musicxml,pd,raw,3190.998968,34.67769093,2.713151645,0.989022469,140,15,27,figures/fit_results_songs_raw/Yeomillak_3_parts_0807__musicxml_pd_ZM_raw.png,Yeomillak 3
song,Utdodeuri_parts(0807)_musicxml,pd,raw,2329.658733,5.894879522,1.936535854,0.988668008,89,5,9,figures/fit_results_songs_raw/Utdodeuri_parts_0807__musicxml_pd_ZM_raw.png,Utdodeuri
song,Mitdodeuri_parts(0807)_musicxml,pd,raw,2401.854158,6.417298762,1.899489823,0.991857234,103,5,11,figures/fit_results_songs_raw/Mitdodeuri_parts_0807__musicxml_pd_ZM_raw.png,Mitdodeuri
song,08 P-Gunak_parts(0807)_musicxml,pd,raw,1786.786661,4.585763266,1.305738606,0.979522589,92,8,52,figures/fit_results_songs_raw/08_P-Gunak_parts_0807__musicxml_pd_ZM_raw.png,Gunak
song,06 P-Yeombuldodeuri_parts(0807)_musicxml,pd,raw,1657.540728,58.67181417,5.857413973,0.993332781,89,10,15,figures/fit_results_songs_raw/06_P-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_raw.png,Yeombuldodeuri
song,05 P-Sanghyeondodeuri_parts(0807)_musicxml,pd,raw,1298.675405,8.36478379,1.933756081,0.989572429,83,6,13,figures/fit_results_songs_raw/05_P-Sanghyeondodeuri_parts_0807__musicxml_pd_ZM_raw.png,Sanghyeondodeuri
song,01 P-Sangnyeongsan_parts(0807)_musicxml,pd,raw,2351.067803,9.445003064,1.501718061,0.972197003,121,11,37,figures/fit_results_songs_raw/01_P-Sangnyeongsan_parts_0807__musicxml_pd_ZM_raw.png,Sangnyeongsan
song,07 P-Taryeong_parts(0807)_musicxml,pd,raw,1478.959672,7.297099036,1.971172462,0.992009947,78,5,11,figures/fit_results_songs_raw/07_P-Taryeong_parts_0807__musicxml_pd_ZM_raw.png,Taryeong
song,04 P-Garakdeori_parts(0807)_musicxml,pd,raw,564.6829616,46.53747635,3.737764021,0.976195439,56,13,22,figures/fit_results_songs_raw/04_P-Garakdeori_parts_0807__musicxml_pd_ZM_raw.png,Garakdeori
song,03 P-Seryeongsan_parts(0807)_musicxml,pd,raw,911.7635315,2.614889163,1.087290178,0.975974935,64,8,64,figures/fit_results_songs_raw/03_P-Seryeongsan_parts_0807__musicxml_pd_ZM_raw.png,Seryeongsan
song,02 P-Jungnyeongsan_parts(0807)_musicxml,pd,raw,2069.989457,19.21893739,2.372549624,0.984808321,98,10,19,figures/fit_results_songs_raw/02_P-Jungnyeongsan_parts_0807__musicxml_pd_ZM_raw.png,Jungnyeongsan
song,02 J-Jungnyeongsan_parts(0722)_musicxml,pd,raw,1937.178808,5.020839123,1.277510478,0.988066943,127,9,77,figures/fit_results_songs_raw/02_J-Jungnyeongsan_parts_0722__musicxml_pd_ZM_raw.png,Jungnyeongsan
song,09 J-Gunak_parts(0807)_musicxml,pd,raw,1805.976551,4.543072239,1.245162344,0.987843243,112,9,112,figures/fit_results_songs_raw/09_J-Gunak_parts_0807__musicxml_pd_ZM_raw.png,Gunak
song,03 J-Seryeongsan_parts(0722)_musicxml,pd,raw,836.6928539,1.026159837,0.95842634,0.979334071,88,6,88,figures/fit_results_songs_raw/03_J-Seryeongsan_parts_0722__musicxml_pd_ZM_raw.png,Seryeongsan
song,05 J-Sanghyeondodeuri_parts(0722)_musicxml,pd,raw,1268.331868,2.847175848,1.227743605,0.976826228,103,6,103,figures/fit_results_songs_raw/05_J-Sanghyeondodeuri_parts_0722__musicxml_pd_ZM_raw.png,Sanghyeondodeuri
song,06 J-Hahyeondodeuri_parts(0722)_musicxml,pd,raw,923.3473099,3.105932399,1.160322564,0.960243945,107,7,107,figures/fit_results_songs_raw/06_J-Hahyeondodeuri_parts_0722__musicxml_pd_ZM_raw.png,Hahyeondodeuri
song,04 J-Garakdeori_parts(0722)_musicxml,pd,raw,548.1705305,16.14703425,1.747533156,0.981581165,83,14,35,figures/fit_results_songs_raw/04_J-Garakdeori_parts_0722__musicxml_pd_ZM_raw.png,Garakdeori
song,08 J-Taryeong_parts(0807)_musicxml,pd,raw,1506.128584,8.186087031,1.805104957,0.982968129,102,7,16,figures/fit_results_songs_raw/08_J-Taryeong_parts_0807__musicxml_pd_ZM_raw.png,Taryeong
song,07 J-Yeombuldodeuri_parts(0807)_musicxml,pd,raw,1684.808533,20.00071904,2.257198277,0.989902076,122,11,22,figures/fit_results_songs_raw/07_J-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_raw.png,Yeombuldodeuri
song,01 J-Sangnyeongsan_parts(0719)_musicxml,pd,raw,1988.3397,1.415026713,0.869109165,0.947864276,124,17,124,figures/fit_results_songs_raw/01_J-Sangnyeongsan_parts_0719__musicxml_pd_ZM_raw.png,Sangnyeongsan
song,08 G-Gunak_parts(0807)_musicxml,pd,raw,1425.905522,0.917012006,0.85505259,0.937470149,81,14,81,figures/fit_results_songs_raw/08_G-Gunak_parts_0807__musicxml_pd_ZM_raw.png,Gunak
song,04 G-Garakdeori_parts(0807)_musicxml,pd,raw,430.7574397,292.1959512,20,0.986748448,47,13,18,figures/fit_results_songs_raw/04_G-Garakdeori_parts_0807__musicxml_pd_ZM_raw.png,Garakdeori
song,03 G-Seryeongsan_parts(0807)_musicxml,pd,raw,661.2417905,95.5523368,7.781990469,0.986383106,53,11,17,figures/fit_results_songs_raw/03_G-Seryeongsan_parts_0807__musicxml_pd_ZM_raw.png,Seryeongsan
song,02 G-Jungnyeongsan_parts(0807)_musicxml,pd,raw,1309.884507,21.75558124,2.233707691,0.991029956,99,13,25,figures/fit_results_songs_raw/02_G-Jungnyeongsan_parts_0807__musicxml_pd_ZM_raw.png,Jungnyeongsan
song,05 G-Samhyeondodeuri_parts(0807)_musicxml,pd,raw,916.5132816,4.945866308,1.409762309,0.948069555,70,7,28,figures/fit_results_songs_raw/05_G-Samhyeondodeuri_parts_0807__musicxml_pd_ZM_raw.png,Samhyeondodeuri
song,01 G-Sangnyeongsan_parts(0807)_musicxml,pd,raw,1045.348587,7.569183293,1.302709837,0.976028049,117,13,88,figures/fit_results_songs_raw/01_G-Sangnyeongsan_parts_0807__musicxml_pd_ZM_raw.png,Sangnyeongsan
song,07 G-Taryeong_parts(0807)_musicxml,pd,raw,917.352538,8.120795638,1.862457072,0.941513829,51,7,14,figures/fit_results_songs_raw/07_G-Taryeong_parts_0807__musicxml_pd_ZM_raw.png,Taryeong
song,06 G-Yeombuldodeuri_parts(0807)_musicxml,pd,raw,1285.842351,22.62595735,2.716902779,0.983186059,78,10,17,figures/fit_results_songs_raw/06_G-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_raw.png,Yeombuldodeuri


==> tables/song_results_tex_sorted.csv <==
scope,piece,token,fit,A,q,s,R2,Rmax,band_lo,band_hi,fig,title,title_tex,T,Instruments,DurNorm
piece,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,pd,norm,1,34.80431246,3.697437109,0.985125595,79,10,16,figures/fit_results/per_songs/04_Ch-Byeorujotaryeong__parts_0722__musicxml_pd_ZM_norm.png,Byeorujotaryeong,Byeorujotaryeong\textsuperscript{b},1225,4,b
piece,04 G-Garakdeori_parts(0807)_musicxml,pd,norm,1,288.9580979,20.0,0.986558052,47,13,18,figures/fit_results/per_songs/04_G-Garakdeori_parts_0807__musicxml_pd_ZM_norm.png,Garakdeori,Garakdeori (G),426,4,
piece,04 J-Garakdeori_parts(0722)_musicxml,pd,norm,1,16.7046823,1.795480213,0.981458404,83,14,33,figures/fit_results/per_songs/04_J-Garakdeori_parts_0722__musicxml_pd_ZM_norm.png,Garakdeori,Garakdeori (J),542,5,
piece,04 P-Garakdeori_parts(0807)_musicxml,pd,norm,1,48.64223379,3.895328742,0.976106103,56,13,21,figures/fit_results/per_songs/04_P-Garakdeori_parts_0807__musicxml_pd_ZM_norm.png,Garakdeori,Garakdeori (P),560,5,
piece,02 Ch-Gilgunak_parts(0722)_musicxml,pd,norm,1,14.82071047,2.69522471,0.994679193,63,7,11,figures/fit_results/per_songs/02_Ch-Gilgunak_parts_0722__musicxml_pd_ZM_norm.png,Gilgunak,Gilgunak,1357,4,
piece,03 Ch-Giltaryeong_parts(0722)_musicxml,pd,norm,1,7.227285048,1.697791735,0.989684284,55,7,17,figures/fit_results/per_songs/03_Ch-Giltaryeong_parts_0722__musicxml_pd_ZM_norm.png,Giltaryeong,Giltaryeong\textsuperscript{b},892,4,b
piece,08 G-Gunak_parts(0807)_musicxml,pd,norm,1,1.086885479,0.904511294,0.93580183,81,9,81,figures/fit_results/per_songs/08_G-Gunak_parts_0807__musicxml_pd_ZM_norm.png,Gunak,Gunak (G)\textsuperscript{b},1355,4,b
piece,09 J-Gunak_parts(0807)_musicxml,pd,norm,1,4.869162192,1.297951514,0.987432459,112,8,59,figures/fit_results/per_songs/09_J-Gunak_parts_0807__musicxml_pd_ZM_norm.png,Gunak,Gunak (J)\textsuperscript{b},1755,5,b
piece,08 P-Gunak_parts(0807)_musicxml,pd,norm,1,5.015136311,1.379058097,0.978893571,92,7,33,figures/fit_results/per_songs/08_P-Gunak_parts_0807__musicxml_pd_ZM_norm.png,Gunak,Gunak (P)\textsuperscript{b},1726,5,b
piece,05 Ch-Gunak_parts(0722)_musicxml,pd,norm,1,1.069049075,0.934581744,0.954606862,83,7,83,figures/fit_results/per_songs/05_Ch-Gunak_parts_0722__musicxml_pd_ZM_norm.png,Gunak,Gunak (Ch)\textsuperscript{b},1404,4,b
piece,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,pd,norm,1,10.9151567,1.436993287,0.984940237,176,14,55,figures/fit_results/per_songs/02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml_pd_ZM_norm.png,Gyemyeon Chosudaeyeop - Chungseok,Gyemyeon Chosudaeyeop - Chungseok\textsuperscript{a},1506,6,a
piece,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,pd,norm,1,10.52026849,1.321286189,0.980500397,213,17,104,figures/fit_results/per_songs/03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml_pd_ZM_norm.png,Gyemyeon Isudaeyeop - Eonyak,Gyemyeon Isudaeyeop - Eonyak\textsuperscript{a},1478,6,a
piece,01 Cheon-Gyemyeongarakdodeuri_musicxml,pd,norm,1,4.630274046,1.463995919,0.970314728,94,6,21,figures/fit_results/per_songs/01_Cheon-Gyemyeongarakdodeuri_musicxml_pd_ZM_norm.png,Gyemyeongarakdodeuri,Gyemyeongarakdodeuri\textsuperscript{b},1490,5,b
piece,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,pd,norm,1,0.872475447,0.922685215,0.968803432,131,6,131,figures/fit_results/per_songs/Jajin_01_Gyeongpungnyeon_parts_0807__musicxml_pd_ZM_norm.png,Gyeongpungnyeon,Gyeongpungnyeon\textsuperscript{a},1182,4,a
piece,06 J-Hahyeondodeuri_parts(0722)_musicxml,pd,norm,1,3.287379587,1.200149825,0.959881046,107,7,107,figures/fit_results/per_songs/06_J-Hahyeondodeuri_parts_0722__musicxml_pd_ZM_norm.png,Hahyeondodeuri,Hahyeondodeuri,898,5,
piece,02 P-Jungnyeongsan_parts(0807)_musicxml,pd,norm,1,21.01483659,2.548156951,0.984504479,98,10,18,figures/fit_results/per_songs/02_P-Jungnyeongsan_parts_0807__musicxml_pd_ZM_norm.png,Jungnyeongsan,Jungnyeongsan (G),2021,5,
piece,02 G-Jungnyeongsan_parts(0807)_musicxml,pd,norm,1,22.85806212,2.326163153,0.990888888,99,12,24,figures/fit_results/per_songs/02_G-Jungnyeongsan_parts_0807__musicxml_pd_ZM_norm.png,Jungnyeongsan,Jungnyeongsan (J),1291,4,
piece,02 J-Jungnyeongsan_parts(0722)_musicxml,pd,norm,1,5.316244089,1.324131105,0.987761933,127,9,51,figures/fit_results/per_songs/02_J-Jungnyeongsan_parts_0722__musicxml_pd_ZM_norm.png,Jungnyeongsan,Jungnyeongsan (P),1888,5,
piece,01 Ch-Manpajeongsik_parts(0722)_musicxml,pd,norm,1,35.50703578,4.006668087,0.989390254,74,9,15,figures/fit_results/per_songs/01_Ch-Manpajeongsik_parts_0722__musicxml_pd_ZM_norm.png,Manpajeongsik,Manpajeongsik,1846,5,
piece,Mitdodeuri_parts(0807)_musicxml,pd,norm,1,6.187661782,1.853039275,0.99181285,103,5,11,figures/fit_results/per_songs/Mitdodeuri_parts_0807__musicxml_pd_ZM_norm.png,Mitdodeuri,Mitdodeuri\textsuperscript{a},2432,5,a
piece,05 G-Samhyeondodeuri_parts(0807)_musicxml,pd,norm,1,5.581747634,1.512190175,0.947467308,70,7,21,figures/fit_results/per_songs/05_G-Samhyeondodeuri_parts_0807__musicxml_pd_ZM_norm.png,Samhyeondodeuri,Samhyeondodeuri ,887,4,
piece,05 J-Sanghyeondodeuri_parts(0722)_musicxml,pd,norm,1,2.955134154,1.254204185,0.976710244,103,6,65,figures/fit_results/per_songs/05_J-Sanghyeondodeuri_parts_0722__musicxml_pd_ZM_norm.png,Sanghyeondodeuri,Sanghyeondodeuri (J),1247,5,
piece,05 P-Sanghyeondodeuri_parts(0807)_musicxml,pd,norm,1,8.637260141,1.980652933,0.989517967,83,6,13,figures/fit_results/per_songs/05_P-Sanghyeondodeuri_parts_0807__musicxml_pd_ZM_norm.png,Sanghyeondodeuri,Sanghyeondodeuri (P),1284,5,
piece,01 G-Sangnyeongsan_parts(0807)_musicxml,pd,norm,1,8.17296301,1.36900428,0.975479124,117,12,58,figures/fit_results/per_songs/01_G-Sangnyeongsan_parts_0807__musicxml_pd_ZM_norm.png,Sangnyeongsan,Sangnyeongsan (G),1015,4,
piece,01 J-Sangnyeongsan_parts(0719)_musicxml,pd,norm,1,1.695221048,0.927135519,0.945996962,124,11,124,figures/fit_results/per_songs/01_J-Sangnyeongsan_parts_0719__musicxml_pd_ZM_norm.png,Sangnyeongsan,Sangnyeongsan (J),1877,5,
piece,01 P-Sangnyeongsan_parts(0807)_musicxml,pd,norm,1,10.51244615,1.611416223,0.971525846,121,11,30,figures/fit_results/per_songs/01_P-Sangnyeongsan_parts_0807__musicxml_pd_ZM_norm.png,Sangnyeongsan,Sangnyeongsan (P),2269,5,
piece,03 G-Seryeongsan_parts(0807)_musicxml,pd,norm,1,104.8931055,8.518612936,0.98628658,53,11,17,figures/fit_results/per_songs/03_G-Seryeongsan_parts_0807__musicxml_pd_ZM_norm.png,Seryeongsan,Seryeongsan (G),655,4,
piece,03 J-Seryeongsan_parts(0722)_musicxml,pd,norm,1,1.084885235,0.978214094,0.979155814,88,5,88,figures/fit_results/per_songs/03_J-Seryeongsan_parts_0722__musicxml_pd_ZM_norm.png,Seryeongsan,Seryeongsan (J),821,5,
piece,03 P-Seryeongsan_parts(0807)_musicxml,pd,norm,1,2.780320951,1.125782881,0.975502684,64,7,64,figures/fit_results/per_songs/03_P-Seryeongsan_parts_0807__musicxml_pd_ZM_norm.png,Seryeongsan,Seryeongsan (P),889,5,
piece,Sujecheon_parts(0722)_musicxml,pd,norm,1,74.28974599,3.935379281,0.989879581,138,19,32,figures/fit_results/per_songs/Sujecheon_parts_0722__musicxml_pd_ZM_norm.png,Sujecheon,Sujecheon,1319,4,
piece,Jajin 03 Suryongeum_parts(0807)_musicxml,pd,norm,1,1.475622547,1.090619379,0.929935821,68,5,68,figures/fit_results/per_songs/Jajin_03_Suryongeum_parts_0807__musicxml_pd_ZM_norm.png,Suryongeum,Suryongeum\textsuperscript{a},817,4,a
piece,07 G-Taryeong_parts(0807)_musicxml,pd,norm,1,9.325557012,2.050177374,0.940817637,51,6,13,figures/fit_results/per_songs/07_G-Taryeong_parts_0807__musicxml_pd_ZM_norm.png,Taryeong,Taryeong (G)\textsuperscript{b},888,4,b
piece,08 J-Taryeong_parts(0807)_musicxml,pd,norm,1,8.373823012,1.835369113,0.982938222,102,7,15,figures/fit_results/per_songs/08_J-Taryeong_parts_0807__musicxml_pd_ZM_norm.png,Taryeong,Taryeong (J)\textsuperscript{b},1493,5,b
piece,07 P-Taryeong_parts(0807)_musicxml,pd,norm,1,7.58041265,2.025629771,0.991953001,78,5,11,figures/fit_results/per_songs/07_P-Taryeong_parts_0807__musicxml_pd_ZM_norm.png,Taryeong,Taryeong (P)\textsuperscript{b},1461,5,b
piece,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,pd,norm,1,8.327663886,1.23014458,0.977712725,170,16,170,figures/fit_results/per_songs/01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml_pd_ZM_norm.png,Ujo Chosudaeyeop - dongchang,Ujo Chosudaeyeop - dongchang\textsuperscript{a},1417,6,a
piece,03 Cheon-Ujogarakdodeuri_musicxml,pd,norm,1,15.06828526,2.308422451,0.989108296,89,8,16,figures/fit_results/per_songs/03_Cheon-Ujogarakdodeuri_musicxml_pd_ZM_norm.png,Ujogarakdodeuri,Ujogarakdodeuri\textsuperscript{b},1400,5,b
piece,Utdodeuri_parts(0807)_musicxml,pd,norm,1,6.192800228,2.001742304,0.988597799,89,5,9,figures/fit_results/per_songs/Utdodeuri_parts_0807__musicxml_pd_ZM_norm.png,Utdodeuri,Utdodeuri\textsuperscript{a},2294,5,a
piece,02 Cheon-Yangcheongdodeuri_musicxml_7,pd,norm,1,11.00469849,1.820577034,0.989004255,73,9,21,figures/fit_results/per_songs/02_Cheon-Yangcheongdodeuri_musicxml_7_pd_ZM_norm.png,Yangcheongdodeuri movement 7,Yangcheongdodeuri movement 7\textsuperscript{b},380,5,b
piece,02 Cheon-Yangcheongdodeuri_musicxml_1-6,pd,norm,1,22.33453979,3.963343834,0.988135277,71,6,9,figures/fit_results/per_songs/02_Cheon-Yangcheongdodeuri_musicxml_1-6_pd_ZM_norm.png,Yangcheongdodeuri movements 1~6,Yangcheongdodeuri movements 1\textasciitilde{}6,1187,5,
piece,06 G-Yeombuldodeuri_parts(0807)_musicxml,pd,norm,1,24.35723766,2.892386206,0.982965453,78,10,17,figures/fit_results/per_songs/06_G-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_norm.png,Yeombuldodeuri,Yeombuldodeuri (G),1262,4,
piece,07 J-Yeombuldodeuri_parts(0807)_musicxml,pd,norm,1,20.14465587,2.270336363,0.989899587,122,11,22,figures/fit_results/per_songs/07_J-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_norm.png,Yeombuldodeuri,Yeombuldodeuri (J),1681,5,
piece,06 P-Yeombuldodeuri_parts(0807)_musicxml,pd,norm,1,55.02621107,5.521551626,0.993297308,89,10,15,figures/fit_results/per_songs/06_P-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_norm.png,Yeombuldodeuri,Yeombuldodeuri (P),1672,5,
piece,Yeomillak 1_parts(0807)_musicxml,pd,norm,1,26.73741952,2.310315275,0.985805328,151,15,28,figures/fit_results/per_songs/Yeomillak_1_parts_0807__musicxml_pd_ZM_norm.png,Yeomillak 1,Yeomillak movement 1\textsuperscript{a},2963,5,a
piece,Yeomillak 2_parts(0807)_musicxml,pd,norm,1,41.84455901,3.093665113,0.986219627,138,15,26,figures/fit_results/per_songs/Yeomillak_2_parts_0807__musicxml_pd_ZM_norm.png,Yeomillak 2,Yeomillak movement 2\textsuperscript{a},3229,5,a
piece,Yeomillak 3_parts(0807)_musicxml,pd,norm,1,37.64170883,2.906847654,0.988790016,140,15,26,figures/fit_results/per_songs/Yeomillak_3_parts_0807__musicxml_pd_ZM_norm.png,Yeomillak 3,Yeomillak movement 3\textsuperscript{a},3125,5,a
piece,Jajin 02 Yeomyangchun_parts(0807)_musicxml,pd,norm,1,19.32011052,1.846410219,0.985053627,123,15,35,figures/fit_results/per_songs/Jajin_02_Yeomyangchun_parts_0807__musicxml_pd_ZM_norm.png,Yeomyangchun,Yeomyangchun\textsuperscript{a},1011,4,a


==> tables/song_results_tex_sorted_backup.csv <==
scope,piece,token,fit,A,q,s,R2,Rmax,band_lo,band_hi,fig,title,title_tex,T
piece,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,pd,norm,1,34.80431246,3.697437109,0.985125595,79,10,16,figures/fit_results/per_songs/04_Ch-Byeorujotaryeong__parts_0722__musicxml_pd_ZM_norm.png,Byeorujotaryeong,Byeorujotaryeong,1225
piece,04 G-Garakdeori_parts(0807)_musicxml,pd,norm,1,288.9580979,20.0,0.986558052,47,13,18,figures/fit_results/per_songs/04_G-Garakdeori_parts_0807__musicxml_pd_ZM_norm.png,Garakdeori,Garakdeori (G),426
piece,04 J-Garakdeori_parts(0722)_musicxml,pd,norm,1,16.7046823,1.795480213,0.981458404,83,14,33,figures/fit_results/per_songs/04_J-Garakdeori_parts_0722__musicxml_pd_ZM_norm.png,Garakdeori,Garakdeori (J),542
piece,04 P-Garakdeori_parts(0807)_musicxml,pd,norm,1,48.64223379,3.895328742,0.976106103,56,13,21,figures/fit_results/per_songs/04_P-Garakdeori_parts_0807__musicxml_pd_ZM_norm.png,Garakdeori,Garakdeori (P),560
piece,02 Ch-Gilgunak_parts(0722)_musicxml,pd,norm,1,14.82071047,2.69522471,0.994679193,63,7,11,figures/fit_results/per_songs/02_Ch-Gilgunak_parts_0722__musicxml_pd_ZM_norm.png,Gilgunak,Gilgunak,1357
piece,03 Ch-Giltaryeong_parts(0722)_musicxml,pd,norm,1,7.227285048,1.697791735,0.989684284,55,7,17,figures/fit_results/per_songs/03_Ch-Giltaryeong_parts_0722__musicxml_pd_ZM_norm.png,Giltaryeong,Giltaryeong,892
piece,08 G-Gunak_parts(0807)_musicxml,pd,norm,1,1.086885479,0.904511294,0.93580183,81,9,81,figures/fit_results/per_songs/08_G-Gunak_parts_0807__musicxml_pd_ZM_norm.png,Gunak,Gunak (G),1355
piece,09 J-Gunak_parts(0807)_musicxml,pd,norm,1,4.869162192,1.297951514,0.987432459,112,8,59,figures/fit_results/per_songs/09_J-Gunak_parts_0807__musicxml_pd_ZM_norm.png,Gunak,Gunak (J),1755
piece,08 P-Gunak_parts(0807)_musicxml,pd,norm,1,5.015136311,1.379058097,0.978893571,92,7,33,figures/fit_results/per_songs/08_P-Gunak_parts_0807__musicxml_pd_ZM_norm.png,Gunak,Gunak (P),1726
piece,05 Ch-Gunak_parts(0722)_musicxml,pd,norm,1,1.069049075,0.934581744,0.954606862,83,7,83,figures/fit_results/per_songs/05_Ch-Gunak_parts_0722__musicxml_pd_ZM_norm.png,Gunak,Gunak (Ch),1404
piece,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,pd,norm,1,10.9151567,1.436993287,0.984940237,176,14,55,figures/fit_results/per_songs/02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml_pd_ZM_norm.png,Gyemyeon Chosudaeyeop - Chungseok,Gyemyeon Chosudaeyeop - Chungseok,1506
piece,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,pd,norm,1,10.52026849,1.321286189,0.980500397,213,17,104,figures/fit_results/per_songs/03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml_pd_ZM_norm.png,Gyemyeon Isudaeyeop - Eonyak,Gyemyeon Isudaeyeop - Eonyak,1478
piece,01 Cheon-Gyemyeongarakdodeuri_musicxml,pd,norm,1,4.630274046,1.463995919,0.970314728,94,6,21,figures/fit_results/per_songs/01_Cheon-Gyemyeongarakdodeuri_musicxml_pd_ZM_norm.png,Gyemyeongarakdodeuri,Gyemyeongarakdodeuri,1490
piece,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,pd,norm,1,0.872475447,0.922685215,0.968803432,131,6,131,figures/fit_results/per_songs/Jajin_01_Gyeongpungnyeon_parts_0807__musicxml_pd_ZM_norm.png,Gyeongpungnyeon,Gyeongpungnyeon,1182
piece,06 J-Hahyeondodeuri_parts(0722)_musicxml,pd,norm,1,3.287379587,1.200149825,0.959881046,107,7,107,figures/fit_results/per_songs/06_J-Hahyeondodeuri_parts_0722__musicxml_pd_ZM_norm.png,Hahyeondodeuri,Hahyeondodeuri,898
piece,02 P-Jungnyeongsan_parts(0807)_musicxml,pd,norm,1,21.01483659,2.548156951,0.984504479,98,10,18,figures/fit_results/per_songs/02_P-Jungnyeongsan_parts_0807__musicxml_pd_ZM_norm.png,Jungnyeongsan,Jungnyeongsan (G),2021
piece,02 G-Jungnyeongsan_parts(0807)_musicxml,pd,norm,1,22.85806212,2.326163153,0.990888888,99,12,24,figures/fit_results/per_songs/02_G-Jungnyeongsan_parts_0807__musicxml_pd_ZM_norm.png,Jungnyeongsan,Jungnyeongsan (J),1291
piece,02 J-Jungnyeongsan_parts(0722)_musicxml,pd,norm,1,5.316244089,1.324131105,0.987761933,127,9,51,figures/fit_results/per_songs/02_J-Jungnyeongsan_parts_0722__musicxml_pd_ZM_norm.png,Jungnyeongsan,Jungnyeongsan (P),1888
piece,01 Ch-Manpajeongsik_parts(0722)_musicxml,pd,norm,1,35.50703578,4.006668087,0.989390254,74,9,15,figures/fit_results/per_songs/01_Ch-Manpajeongsik_parts_0722__musicxml_pd_ZM_norm.png,Manpajeongsik,Manpajeongsik,1846
piece,Mitdodeuri_parts(0807)_musicxml,pd,norm,1,6.187661782,1.853039275,0.99181285,103,5,11,figures/fit_results/per_songs/Mitdodeuri_parts_0807__musicxml_pd_ZM_norm.png,Mitdodeuri,Mitdodeuri,2432
piece,05 G-Samhyeondodeuri_parts(0807)_musicxml,pd,norm,1,5.581747634,1.512190175,0.947467308,70,7,21,figures/fit_results/per_songs/05_G-Samhyeondodeuri_parts_0807__musicxml_pd_ZM_norm.png,Samhyeondodeuri,Samhyeondodeuri ,887
piece,05 J-Sanghyeondodeuri_parts(0722)_musicxml,pd,norm,1,2.955134154,1.254204185,0.976710244,103,6,65,figures/fit_results/per_songs/05_J-Sanghyeondodeuri_parts_0722__musicxml_pd_ZM_norm.png,Sanghyeondodeuri,Sanghyeondodeuri (J),1247
piece,05 P-Sanghyeondodeuri_parts(0807)_musicxml,pd,norm,1,8.637260141,1.980652933,0.989517967,83,6,13,figures/fit_results/per_songs/05_P-Sanghyeondodeuri_parts_0807__musicxml_pd_ZM_norm.png,Sanghyeondodeuri,Sanghyeondodeuri (P),1284
piece,01 G-Sangnyeongsan_parts(0807)_musicxml,pd,norm,1,8.17296301,1.36900428,0.975479124,117,12,58,figures/fit_results/per_songs/01_G-Sangnyeongsan_parts_0807__musicxml_pd_ZM_norm.png,Sangnyeongsan,Sangnyeongsan (G),1015
piece,01 J-Sangnyeongsan_parts(0719)_musicxml,pd,norm,1,1.695221048,0.927135519,0.945996962,124,11,124,figures/fit_results/per_songs/01_J-Sangnyeongsan_parts_0719__musicxml_pd_ZM_norm.png,Sangnyeongsan,Sangnyeongsan (J),1877
piece,01 P-Sangnyeongsan_parts(0807)_musicxml,pd,norm,1,10.51244615,1.611416223,0.971525846,121,11,30,figures/fit_results/per_songs/01_P-Sangnyeongsan_parts_0807__musicxml_pd_ZM_norm.png,Sangnyeongsan,Sangnyeongsan (P),2269
piece,03 G-Seryeongsan_parts(0807)_musicxml,pd,norm,1,104.8931055,8.518612936,0.98628658,53,11,17,figures/fit_results/per_songs/03_G-Seryeongsan_parts_0807__musicxml_pd_ZM_norm.png,Seryeongsan,Seryeongsan (G),655
piece,03 J-Seryeongsan_parts(0722)_musicxml,pd,norm,1,1.084885235,0.978214094,0.979155814,88,5,88,figures/fit_results/per_songs/03_J-Seryeongsan_parts_0722__musicxml_pd_ZM_norm.png,Seryeongsan,Seryeongsan (J),821
piece,03 P-Seryeongsan_parts(0807)_musicxml,pd,norm,1,2.780320951,1.125782881,0.975502684,64,7,64,figures/fit_results/per_songs/03_P-Seryeongsan_parts_0807__musicxml_pd_ZM_norm.png,Seryeongsan,Seryeongsan (P),889
piece,Sujecheon_parts(0722)_musicxml,pd,norm,1,74.28974599,3.935379281,0.989879581,138,19,32,figures/fit_results/per_songs/Sujecheon_parts_0722__musicxml_pd_ZM_norm.png,Sujecheon,Sujecheon,1319
piece,Jajin 03 Suryongeum_parts(0807)_musicxml,pd,norm,1,1.475622547,1.090619379,0.929935821,68,5,68,figures/fit_results/per_songs/Jajin_03_Suryongeum_parts_0807__musicxml_pd_ZM_norm.png,Suryongeum,Suryongeum,817
piece,07 G-Taryeong_parts(0807)_musicxml,pd,norm,1,9.325557012,2.050177374,0.940817637,51,6,13,figures/fit_results/per_songs/07_G-Taryeong_parts_0807__musicxml_pd_ZM_norm.png,Taryeong,Taryeong (G),888
piece,08 J-Taryeong_parts(0807)_musicxml,pd,norm,1,8.373823012,1.835369113,0.982938222,102,7,15,figures/fit_results/per_songs/08_J-Taryeong_parts_0807__musicxml_pd_ZM_norm.png,Taryeong,Taryeong (J),1493
piece,07 P-Taryeong_parts(0807)_musicxml,pd,norm,1,7.58041265,2.025629771,0.991953001,78,5,11,figures/fit_results/per_songs/07_P-Taryeong_parts_0807__musicxml_pd_ZM_norm.png,Taryeong,Taryeong (P),1461
piece,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,pd,norm,1,8.327663886,1.23014458,0.977712725,170,16,170,figures/fit_results/per_songs/01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml_pd_ZM_norm.png,Ujo Chosudaeyeop - dongchang,Ujo Chosudaeyeop - dongchang,1417
piece,03 Cheon-Ujogarakdodeuri_musicxml,pd,norm,1,15.06828526,2.308422451,0.989108296,89,8,16,figures/fit_results/per_songs/03_Cheon-Ujogarakdodeuri_musicxml_pd_ZM_norm.png,Ujogarakdodeuri,Ujogarakdodeuri,1400
piece,Utdodeuri_parts(0807)_musicxml,pd,norm,1,6.192800228,2.001742304,0.988597799,89,5,9,figures/fit_results/per_songs/Utdodeuri_parts_0807__musicxml_pd_ZM_norm.png,Utdodeuri,Utdodeuri,2294
piece,02 Cheon-Yangcheongdodeuri_musicxml_7,pd,norm,1,11.00469849,1.820577034,0.989004255,73,9,21,figures/fit_results/per_songs/02_Cheon-Yangcheongdodeuri_musicxml_7_pd_ZM_norm.png,Yangcheongdodeuri movement 7,Yangcheongdodeuri movement 7,380
piece,02 Cheon-Yangcheongdodeuri_musicxml_1-6,pd,norm,1,22.33453979,3.963343834,0.988135277,71,6,9,figures/fit_results/per_songs/02_Cheon-Yangcheongdodeuri_musicxml_1-6_pd_ZM_norm.png,Yangcheongdodeuri movements 1~6,Yangcheongdodeuri movements 1\textasciitilde{}6,1187
piece,06 G-Yeombuldodeuri_parts(0807)_musicxml,pd,norm,1,24.35723766,2.892386206,0.982965453,78,10,17,figures/fit_results/per_songs/06_G-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_norm.png,Yeombuldodeuri,Yeombuldodeuri (G),1262
piece,07 J-Yeombuldodeuri_parts(0807)_musicxml,pd,norm,1,20.14465587,2.270336363,0.989899587,122,11,22,figures/fit_results/per_songs/07_J-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_norm.png,Yeombuldodeuri,Yeombuldodeuri (J),1681
piece,06 P-Yeombuldodeuri_parts(0807)_musicxml,pd,norm,1,55.02621107,5.521551626,0.993297308,89,10,15,figures/fit_results/per_songs/06_P-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_norm.png,Yeombuldodeuri,Yeombuldodeuri (P),1672
piece,Yeomillak 1_parts(0807)_musicxml,pd,norm,1,26.73741952,2.310315275,0.985805328,151,15,28,figures/fit_results/per_songs/Yeomillak_1_parts_0807__musicxml_pd_ZM_norm.png,Yeomillak 1,Yeomillak movement 1,2963
piece,Yeomillak 2_parts(0807)_musicxml,pd,norm,1,41.84455901,3.093665113,0.986219627,138,15,26,figures/fit_results/per_songs/Yeomillak_2_parts_0807__musicxml_pd_ZM_norm.png,Yeomillak 2,Yeomillak movement 2,3229
piece,Yeomillak 3_parts(0807)_musicxml,pd,norm,1,37.64170883,2.906847654,0.988790016,140,15,26,figures/fit_results/per_songs/Yeomillak_3_parts_0807__musicxml_pd_ZM_norm.png,Yeomillak 3,Yeomillak movement 3,3125
piece,Jajin 02 Yeomyangchun_parts(0807)_musicxml,pd,norm,1,19.32011052,1.846410219,0.985053627,123,15,35,figures/fit_results/per_songs/Jajin_02_Yeomyangchun_parts_0807__musicxml_pd_ZM_norm.png,Yeomyangchun,Yeomyangchun,1011


==> tables/song_results_with_title.csv <==
scope,piece,token,fit,A,q,s,R2,Rmax,band_lo,band_hi,fig,title
piece,Jajin 02 Yeomyangchun_parts(0807)_musicxml,pd,norm,1,19.32011052,1.846410219,0.985053627,123,15,35,figures/fit_results/per_songs/Jajin_02_Yeomyangchun_parts_0807__musicxml_pd_ZM_norm.png,Yeomyangchun
piece,Jajin 03 Suryongeum_parts(0807)_musicxml,pd,norm,1,1.475622547,1.090619379,0.929935821,68,5,68,figures/fit_results/per_songs/Jajin_03_Suryongeum_parts_0807__musicxml_pd_ZM_norm.png,Suryongeum
piece,Jajin 01 Gyeongpungnyeon_parts(0807)_musicxml,pd,norm,1,0.872475447,0.922685215,0.968803432,131,6,131,figures/fit_results/per_songs/Jajin_01_Gyeongpungnyeon_parts_0807__musicxml_pd_ZM_norm.png,Gyeongpungnyeon
piece,05 Ch-Gunak_parts(0722)_musicxml,pd,norm,1,1.069049075,0.934581744,0.954606862,83,7,83,figures/fit_results/per_songs/05_Ch-Gunak_parts_0722__musicxml_pd_ZM_norm.png,Gunak
piece,04 Ch-Byeorujotaryeong__parts(0722)_musicxml,pd,norm,1,34.80431246,3.697437109,0.985125595,79,10,16,figures/fit_results/per_songs/04_Ch-Byeorujotaryeong__parts_0722__musicxml_pd_ZM_norm.png,Byeorujotaryeong_
piece,01 Ch-Manpajeongsik_parts(0722)_musicxml,pd,norm,1,35.50703578,4.006668087,0.989390254,74,9,15,figures/fit_results/per_songs/01_Ch-Manpajeongsik_parts_0722__musicxml_pd_ZM_norm.png,Manpajeongsik
piece,02 Ch-Gilgunak_parts(0722)_musicxml,pd,norm,1,14.82071047,2.69522471,0.994679193,63,7,11,figures/fit_results/per_songs/02_Ch-Gilgunak_parts_0722__musicxml_pd_ZM_norm.png,Gilgunak
piece,03 Ch-Giltaryeong_parts(0722)_musicxml,pd,norm,1,7.227285048,1.697791735,0.989684284,55,7,17,figures/fit_results/per_songs/03_Ch-Giltaryeong_parts_0722__musicxml_pd_ZM_norm.png,Giltaryeong
piece,03 Cheon-Ujogarakdodeuri_musicxml,pd,norm,1,15.06828526,2.308422451,0.989108296,89,8,16,figures/fit_results/per_songs/03_Cheon-Ujogarakdodeuri_musicxml_pd_ZM_norm.png,Ujogarakdodeuri
piece,02 Cheon-Yangcheongdodeuri_musicxml_1-6,pd,norm,1,22.33453979,3.963343834,0.988135277,71,6,9,figures/fit_results/per_songs/02_Cheon-Yangcheongdodeuri_musicxml_1-6_pd_ZM_norm.png,Yangcheongdodeuri movements 1-6
piece,01 Cheon-Gyemyeongarakdodeuri_musicxml,pd,norm,1,4.630274046,1.463995919,0.970314728,94,6,21,figures/fit_results/per_songs/01_Cheon-Gyemyeongarakdodeuri_musicxml_pd_ZM_norm.png,Gyemyeongarakdodeuri
piece,02 Cheon-Yangcheongdodeuri_musicxml_7,pd,norm,1,11.00469849,1.820577034,0.989004255,73,9,21,figures/fit_results/per_songs/02_Cheon-Yangcheongdodeuri_musicxml_7_pd_ZM_norm.png,Yangcheongdodeuri movement 7
piece,03 F Ga-Gyemyeon Isudaeyeop_Eonyak_musicxml,pd,norm,1,10.52026849,1.321286189,0.980500397,213,17,104,figures/fit_results/per_songs/03_F_Ga-Gyemyeon_Isudaeyeop_Eonyak_musicxml_pd_ZM_norm.png,Gyemyeon Isudaeyeop - Eonyak
piece,02 M Ga-Gyemyeon Chosudaeyeop_Chungseok_musicxml,pd,norm,1,10.9151567,1.436993287,0.984940237,176,14,55,figures/fit_results/per_songs/02_M_Ga-Gyemyeon_Chosudaeyeop_Chungseok_musicxml_pd_ZM_norm.png,Gyemyeon Chosudaeyeop - Chungseok
piece,01 M Ga-Ujo Chosudaeyeop_dongchang_musicxml,pd,norm,1,8.327663886,1.23014458,0.977712725,170,16,170,figures/fit_results/per_songs/01_M_Ga-Ujo_Chosudaeyeop_dongchang_musicxml_pd_ZM_norm.png,Ujo Chosudaeyeop - dongchang
piece,Sujecheon_parts(0722)_musicxml,pd,norm,1,74.28974599,3.935379281,0.989879581,138,19,32,figures/fit_results/per_songs/Sujecheon_parts_0722__musicxml_pd_ZM_norm.png,Sujecheon
piece,Yeomillak 2_parts(0807)_musicxml,pd,norm,1,41.84455901,3.093665113,0.986219627,138,15,26,figures/fit_results/per_songs/Yeomillak_2_parts_0807__musicxml_pd_ZM_norm.png,Yeomillak 2
piece,Yeomillak 1_parts(0807)_musicxml,pd,norm,1,26.73741952,2.310315275,0.985805328,151,15,28,figures/fit_results/per_songs/Yeomillak_1_parts_0807__musicxml_pd_ZM_norm.png,Yeomillak 1
piece,Yeomillak 3_parts(0807)_musicxml,pd,norm,1,37.64170883,2.906847654,0.988790016,140,15,26,figures/fit_results/per_songs/Yeomillak_3_parts_0807__musicxml_pd_ZM_norm.png,Yeomillak 3
piece,Utdodeuri_parts(0807)_musicxml,pd,norm,1,6.192800228,2.001742304,0.988597799,89,5,9,figures/fit_results/per_songs/Utdodeuri_parts_0807__musicxml_pd_ZM_norm.png,Utdodeuri
piece,Mitdodeuri_parts(0807)_musicxml,pd,norm,1,6.187661782,1.853039275,0.99181285,103,5,11,figures/fit_results/per_songs/Mitdodeuri_parts_0807__musicxml_pd_ZM_norm.png,Mitdodeuri
piece,08 P-Gunak_parts(0807)_musicxml,pd,norm,1,5.015136311,1.379058097,0.978893571,92,7,33,figures/fit_results/per_songs/08_P-Gunak_parts_0807__musicxml_pd_ZM_norm.png,Gunak
piece,06 P-Yeombuldodeuri_parts(0807)_musicxml,pd,norm,1,55.02621107,5.521551626,0.993297308,89,10,15,figures/fit_results/per_songs/06_P-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_norm.png,Yeombuldodeuri
piece,05 P-Sanghyeondodeuri_parts(0807)_musicxml,pd,norm,1,8.637260141,1.980652933,0.989517967,83,6,13,figures/fit_results/per_songs/05_P-Sanghyeondodeuri_parts_0807__musicxml_pd_ZM_norm.png,Sanghyeondodeuri
piece,01 P-Sangnyeongsan_parts(0807)_musicxml,pd,norm,1,10.51244615,1.611416223,0.971525846,121,11,30,figures/fit_results/per_songs/01_P-Sangnyeongsan_parts_0807__musicxml_pd_ZM_norm.png,Sangnyeongsan
piece,07 P-Taryeong_parts(0807)_musicxml,pd,norm,1,7.58041265,2.025629771,0.991953001,78,5,11,figures/fit_results/per_songs/07_P-Taryeong_parts_0807__musicxml_pd_ZM_norm.png,Taryeong
piece,04 P-Garakdeori_parts(0807)_musicxml,pd,norm,1,48.64223379,3.895328742,0.976106103,56,13,21,figures/fit_results/per_songs/04_P-Garakdeori_parts_0807__musicxml_pd_ZM_norm.png,Garakdeori
piece,03 P-Seryeongsan_parts(0807)_musicxml,pd,norm,1,2.780320951,1.125782881,0.975502684,64,7,64,figures/fit_results/per_songs/03_P-Seryeongsan_parts_0807__musicxml_pd_ZM_norm.png,Seryeongsan
piece,02 P-Jungnyeongsan_parts(0807)_musicxml,pd,norm,1,21.01483659,2.548156951,0.984504479,98,10,18,figures/fit_results/per_songs/02_P-Jungnyeongsan_parts_0807__musicxml_pd_ZM_norm.png,Jungnyeongsan
piece,02 J-Jungnyeongsan_parts(0722)_musicxml,pd,norm,1,5.316244089,1.324131105,0.987761933,127,9,51,figures/fit_results/per_songs/02_J-Jungnyeongsan_parts_0722__musicxml_pd_ZM_norm.png,Jungnyeongsan
piece,09 J-Gunak_parts(0807)_musicxml,pd,norm,1,4.869162192,1.297951514,0.987432459,112,8,59,figures/fit_results/per_songs/09_J-Gunak_parts_0807__musicxml_pd_ZM_norm.png,Gunak
piece,03 J-Seryeongsan_parts(0722)_musicxml,pd,norm,1,1.084885235,0.978214094,0.979155814,88,5,88,figures/fit_results/per_songs/03_J-Seryeongsan_parts_0722__musicxml_pd_ZM_norm.png,Seryeongsan
piece,05 J-Sanghyeondodeuri_parts(0722)_musicxml,pd,norm,1,2.955134154,1.254204185,0.976710244,103,6,65,figures/fit_results/per_songs/05_J-Sanghyeondodeuri_parts_0722__musicxml_pd_ZM_norm.png,Sanghyeondodeuri
piece,06 J-Hahyeondodeuri_parts(0722)_musicxml,pd,norm,1,3.287379587,1.200149825,0.959881046,107,7,107,figures/fit_results/per_songs/06_J-Hahyeondodeuri_parts_0722__musicxml_pd_ZM_norm.png,Hahyeondodeuri
piece,04 J-Garakdeori_parts(0722)_musicxml,pd,norm,1,16.7046823,1.795480213,0.981458404,83,14,33,figures/fit_results/per_songs/04_J-Garakdeori_parts_0722__musicxml_pd_ZM_norm.png,Garakdeori
piece,08 J-Taryeong_parts(0807)_musicxml,pd,norm,1,8.373823012,1.835369113,0.982938222,102,7,15,figures/fit_results/per_songs/08_J-Taryeong_parts_0807__musicxml_pd_ZM_norm.png,Taryeong
piece,07 J-Yeombuldodeuri_parts(0807)_musicxml,pd,norm,1,20.14465587,2.270336363,0.989899587,122,11,22,figures/fit_results/per_songs/07_J-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_norm.png,Yeombuldodeuri
piece,01 J-Sangnyeongsan_parts(0719)_musicxml,pd,norm,1,1.695221048,0.927135519,0.945996962,124,11,124,figures/fit_results/per_songs/01_J-Sangnyeongsan_parts_0719__musicxml_pd_ZM_norm.png,Sangnyeongsan
piece,08 G-Gunak_parts(0807)_musicxml,pd,norm,1,1.086885479,0.904511294,0.93580183,81,9,81,figures/fit_results/per_songs/08_G-Gunak_parts_0807__musicxml_pd_ZM_norm.png,Gunak
piece,04 G-Garakdeori_parts(0807)_musicxml,pd,norm,1,288.9580979,20,0.986558052,47,13,18,figures/fit_results/per_songs/04_G-Garakdeori_parts_0807__musicxml_pd_ZM_norm.png,Garakdeori
piece,03 G-Seryeongsan_parts(0807)_musicxml,pd,norm,1,104.8931055,8.518612936,0.98628658,53,11,17,figures/fit_results/per_songs/03_G-Seryeongsan_parts_0807__musicxml_pd_ZM_norm.png,Seryeongsan
piece,02 G-Jungnyeongsan_parts(0807)_musicxml,pd,norm,1,22.85806212,2.326163153,0.990888888,99,12,24,figures/fit_results/per_songs/02_G-Jungnyeongsan_parts_0807__musicxml_pd_ZM_norm.png,Jungnyeongsan
piece,05 G-Samhyeondodeuri_parts(0807)_musicxml,pd,norm,1,5.581747634,1.512190175,0.947467308,70,7,21,figures/fit_results/per_songs/05_G-Samhyeondodeuri_parts_0807__musicxml_pd_ZM_norm.png,Samhyeondodeuri
piece,01 G-Sangnyeongsan_parts(0807)_musicxml,pd,norm,1,8.17296301,1.36900428,0.975479124,117,12,58,figures/fit_results/per_songs/01_G-Sangnyeongsan_parts_0807__musicxml_pd_ZM_norm.png,Sangnyeongsan
piece,07 G-Taryeong_parts(0807)_musicxml,pd,norm,1,9.325557012,2.050177374,0.940817637,51,6,13,figures/fit_results/per_songs/07_G-Taryeong_parts_0807__musicxml_pd_ZM_norm.png,Taryeong
piece,06 G-Yeombuldodeuri_parts(0807)_musicxml,pd,norm,1,24.35723766,2.892386206,0.982965453,78,10,17,figures/fit_results/per_songs/06_G-Yeombuldodeuri_parts_0807__musicxml_pd_ZM_norm.png,Yeombuldodeuri


==> tables/union_results.csv <==
scope,instrument,token,fit,A,q,s,R2,Rmax,band_lo,band_hi,fig
union,ALL,pd,raw,66856.82391015087,41.45769015896807,2.644464283234142,0.9980013221182014,555,18,34,figures/fit_results/union_pd_ZM_raw.png
union,ALL,pd,norm,1.0,43.882237799491016,2.764669443399796,0.9979474108267324,555,18,33,figures/fit_results/union_pd_ZM_norm.png
union,ALL,p,raw,69222.8274161794,101.61399852774959,19.999999999999936,0.9619861276021409,30,5,6,figures/fit_results/union_p_ZM_raw.png
union,ALL,p,norm,1.0,96.89962020781786,19.999999999975916,0.9600100430529288,30,5,6,figures/fit_results/union_p_ZM_norm.png

